Optimizing Instructions and Demonstrations for Multi-Stage Language Model Programs

Language Model Programs, i.e. sophisticated pipelines of modular language model (LM) calls, are increasingly advancing NLP tasks, but they require crafting prompts that are jointly effective for all modules. We study prompt optimization for LM programs, i.e. how to update these prompts to maximize a downstream metric without access to module-level labels or gradients. To make this tractable, we factorize our problem into optimizing the free-form instructions and few-shot demonstrations of every module and introduce several strategies to craft task-grounded instructions and navigate credit assignment across modules. Our strategies include (i) program- and data-aware techniques for proposing effective instructions, (ii) a stochastic mini-batch evaluation function for learning a surrogate model of our objective, and (iii) a meta-optimization procedure in which we refine how LMs construct proposals over time. Using these insights we develop MIPRO, a novel algorithm for optimizing LM programs. MIPRO outperforms baseline optimizers on five of seven diverse multi-stage LM programs using a best-in-class open-source model (Llama-3-8B), by as high as 13% accuracy. We have released our new optimizers and benchmark in DSPy at http://dspy.ai

==> anthology.bib.txt <==
@inproceedings{akiba2019optuna,
  title={Optuna: A next-generation hyperparameter optimization framework},
  author={Akiba, Takuya and Sano, Shotaro and Yanase, Toshihiko and Ohta, Takeru and Koyama, Masanori},
  booktitle={Proceedings of the 25th ACM SIGKDD international conference on knowledge discovery \& data mining},
  pages={2623--2631},
  year={2019}
}

@article{bergstra2011algorithms,
  title={Algorithms for hyper-parameter optimization},
  author={Bergstra, James and Bardenet, R{\'e}mi and Bengio, Yoshua and K{\'e}gl, Bal{\'a}zs},
  journal={Advances in neural information processing systems},
  volume={24},
  year={2011}
}

@article{liang_litm,
    title={Lost in the Middle: How Language Models Use Long Contexts
    },
author = {Liu, Nelson F. and Lin, Kevin and Hewitt, John and Paranjape, Ashwin and Bevilacqua, Michele and Petroni, Fabio and Liang, Percy},
journal={arXiv preprint arXiv:2307.03172},
year={2023}
}

@article{zhou2022large,
  title={Large language models are human-level prompt engineers},
  author={Zhou, Yongchao and Muresanu, Andrei Ioan and Han, Ziwen and Paster, Keiran and Pitis, Silviu and Chan, Harris and Ba, Jimmy},
  journal={arXiv preprint arXiv:2211.01910},
  year={2022}
}

@article{ridnik2024code,
  title={Code Generation with AlphaCodium: From Prompt Engineering to Flow Engineering},
  author={Ridnik, Tal and Kredo, Dedy and Friedman, Itamar},
  journal={arXiv preprint arXiv:2401.08500},
  year={2024}
}

@inproceedings{wu2022ai,
  title={Ai chains: Transparent and controllable human-ai interaction by chaining large language model prompts},
  author={Wu, Tongshuang and Terry, Michael and Cai, Carrie Jun},
  booktitle={Proceedings of the 2022 CHI conference on human factors in computing systems},
  pages={1--22},
  year={2022}
}

@article{pourreza2023din,
  title={Din-sql: Decomposed in-context learning of text-to-sql with self-correction},
  author={Pourreza, Mohammadreza and Rafiei, Davood},
  journal={arXiv preprint arXiv:2304.11015},
  year={2023}
}

@misc{openai2023gpt4,
      title={GPT-4 Technical Report}, 
      author={OpenAI},
      year={2023},
      eprint={2303.08774},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@article{yoran2023answering,
  title={Answering questions by meta-reasoning over multiple chains of thought},
  author={Yoran, Ori and Wolfson, Tomer and Bogin, Ben and Katz, Uri and Deutch, Daniel and Berant, Jonathan},
  journal={arXiv preprint arXiv:2304.13007},
  year={2023}
}

@article{adams2023sparse,
  title={From Sparse to Dense: GPT-4 Summarization with Chain of Density Prompting},
  author={Adams, Griffin and Fabbri, Alexander and Ladhak, Faisal and Lehman, Eric and Elhadad, No{\'e}mie},
  journal={arXiv preprint arXiv:2309.04269},
  year={2023}
}

@article{dhuliawala2023chain,
  title={Chain-of-Verification Reduces Hallucination in Large Language Models},
  author={Dhuliawala, Shehzaad and Komeili, Mojtaba and Xu, Jing and Raileanu, Roberta and Li, Xian and Celikyilmaz, Asli and Weston, Jason},
  journal={arXiv preprint arXiv:2309.11495},
  year={2023}
}

@article{shinn2023reflexion,
  title={Reflexion: an autonomous agent with dynamic memory and self-reflection},
  author={Shinn, Noah and Labash, Beck and Gopinath, Ashwin},
  journal={arXiv preprint arXiv:2303.11366},
  year={2023}
}


@article{wang2022rationale,
  title={Rationale-augmented ensembles in language models},
  author={Wang, Xuezhi and Wei, Jason and Schuurmans, Dale and Le, Quoc and Chi, Ed and Zhou, Denny},
  journal={arXiv preprint arXiv:2207.00747},
  year={2022}
}

@article{sun2022recitation,
  title={Recitation-Augmented Language Models},
  author={Sun, Zhiqing and Wang, Xuezhi and Tay, Yi and Yang, Yiming and Zhou, Denny},
  journal={arXiv preprint arXiv:2210.01296},
  year={2022}
}


@article{wang2022self,
  title={Self-consistency improves chain of thought reasoning in language models},
  author={Wang, Xuezhi and Wei, Jason and Schuurmans, Dale and Le, Quoc and Chi, Ed and Zhou, Denny},
  journal={arXiv preprint arXiv:2203.11171},
  year={2022}
}

@article{zhong2022romqa,
  title={RoMQA: A Benchmark for Robust, Multi-evidence, Multi-answer Question Answering},
  author={Zhong, Victor and Shi, Weijia and Yih, Wen-tau and Zettlemoyer, Luke},
  journal={arXiv preprint arXiv:2210.14353},
  year={2022}
}

@inproceedings{kurland2018fusion,
  title={Fusion in information retrieval: Sigir 2018 half-day tutorial},
  author={Kurland, Oren and Culpepper, J Shane},
  booktitle={The 41st International ACM SIGIR Conference on Research \& Development in Information Retrieval},
  pages={1383--1386},
  year={2018}
}

@article{xue2013modeling,
  title={Modeling reformulation using query distributions},
  author={Xue, Xiaobing and Croft, W Bruce},
  journal={ACM Transactions on Information Systems (TOIS)},
  volume={31},
  number={2},
  pages={1--34},
  year={2013},
  publisher={ACM New York, NY, USA}
}

@article{agarwal2023manyshot,
  title={Many-Shot In-Context Learning},
  author={Agarwal, Rishabh and Singh, Avi and Zhang, Lei M. and Bohnet, Bernd and Chan, Stephanie and Anand, Ankesh and Abbas, Zaheer and Nova, Azade and Co-Reyes, John D. and Chu, Eric and Behbahani, Feryal and Faust, Aleksandra and Larochelle, Hugo},
  note={*Contributed equally, †Core contribution},
  year={2023}
}


@article{fox1994combination,
  title={Combination of multiple searches},
  author={Fox, Edward A and Shaw, Joseph A},
  journal={NIST special publication SP},
  volume={243},
  year={1994},
  publisher={NATIONAL INSTIUTE OF STANDARDS \& TECHNOLOGY}
}

@article{si2022prompting,
  title={Prompting GPT-3 To Be Reliable},
  author={Si, Chenglei and Gan, Zhe and Yang, Zhengyuan and Wang, Shuohang and Wang, Jianfeng and Boyd-Graber, Jordan and Wang, Lijuan},
  journal={arXiv preprint arXiv:2210.09150},
  year={2022}
}


@article{hofstatter2022fid,
  title={Fid-light: Efficient and effective retrieval-augmented text generation},
  author={Hofst{\"a}tter, Sebastian and Chen, Jiecao and Raman, Karthik and Zamani, Hamed},
  journal={arXiv preprint arXiv:2209.14290},
  year={2022}
}

@article{izacard2020leveraging,
  title={Leveraging passage retrieval with generative models for open domain question answering},
  author={Izacard, Gautier and Grave, Edouard},
  journal={arXiv preprint arXiv:2007.01282},
  year={2020}
}


@article{wiher2022decoding,
  title={On decoding strategies for neural text generators},
  author={Wiher, Gian and Meister, Clara and Cotterell, Ryan},
  journal={arXiv preprint arXiv:2203.15721},
  year={2022}
}


@article{li2022contrastive,
  title={Contrastive decoding: Open-ended text generation as optimization},
  author={Li, Xiang Lisa and Holtzman, Ari and Fried, Daniel and Liang, Percy and Eisner, Jason and Hashimoto, Tatsunori and Zettlemoyer, Luke and Lewis, Mike},
  journal={arXiv preprint arXiv:2210.15097},
  year={2022}
}

@inproceedings{cao2008selecting,
  title={Selecting good expansion terms for pseudo-relevance feedback},
  author={Cao, Guihong and Nie, Jian-Yun and Gao, Jianfeng and Robertson, Stephen},
  booktitle={Proceedings of the 31st annual international ACM SIGIR conference on Research and development in information retrieval},
  pages={243--250},
  year={2008}
}

@article{wang2022colbert,
  title={ColBERT-PRF: Semantic Pseudo-Relevance Feedback for Dense Passage and Document Retrieval},
  author={Wang, Xiao and Macdonald, Craig and Tonellotto, Nicola and Ounis, Iadh},
  journal={ACM Transactions on the Web},
  year={2022},
  publisher={ACM New York, NY}
}

@article{krishna2022rankgen,
  title={RankGen: Improving Text Generation with Large Ranking Models},
  author={Krishna, Kalpesh and Chang, Yapei and Wieting, John and Iyyer, Mohit},
  journal={arXiv preprint arXiv:2205.09726},
  year={2022}
}

@article{yang2018hotpotqa,
  title={HotpotQA: A dataset for diverse, explainable multi-hop question answering},
  author={Yang, Zhilin and Qi, Peng and Zhang, Saizheng and Bengio, Yoshua and Cohen, William W and Salakhutdinov, Ruslan and Manning, Christopher D},
  journal={arXiv preprint arXiv:1809.09600},
  year={2018}
}


@article{zelikman2022star,
  title={Star: Bootstrapping reasoning with reasoning},
  author={Zelikman, Eric and Wu, Yuhuai and Goodman, Noah D},
  journal={arXiv preprint arXiv:2203.14465},
  year={2022}
}

@article{liu2021makes,
  title={What Makes Good In-Context Examples for GPT-$3 $?},
  author={Liu, Jiachang and Shen, Dinghan and Zhang, Yizhe and Dolan, Bill and Carin, Lawrence and Chen, Weizhu},
  journal={arXiv preprint arXiv:2101.06804},
  year={2021}
}

@article{perez2021true,
  title={True few-shot learning with language models},
  author={Perez, Ethan and Kiela, Douwe and Cho, Kyunghyun},
  journal={Advances in Neural Information Processing Systems},
  volume={34},
  pages={11054--11070},
  year={2021}
}

@article{yao2022react,
  title={React: Synergizing reasoning and acting in language models},
  author={Yao, Shunyu and Zhao, Jeffrey and Yu, Dian and Du, Nan and Shafran, Izhak and Narasimhan, Karthik and Cao, Yuan},
  journal={arXiv preprint arXiv:2210.03629},
  year={2022}
}

@article{lazaridou2022internet,
  title={Internet-augmented language models through few-shot prompting for open-domain question answering},
  author={Lazaridou, Angeliki and Gribovskaya, Elena and Stokowiec, Wojciech and Grigorev, Nikolai},
  journal={arXiv preprint arXiv:2203.05115},
  year={2022}
}

@article{press2022measuring,
  title={Measuring and Narrowing the Compositionality Gap in Language Models},
  author={Press, Ofir and Zhang, Muru and Min, Sewon and Schmidt, Ludwig and Smith, Noah A and Lewis, Mike},
  journal={arXiv preprint arXiv:2210.03350},
  year={2022}
}

@article{khot2022decomposed,
  title={Decomposed prompting: A modular approach for solving complex tasks},
  author={Khot, Tushar and Trivedi, Harsh and Finlayson, Matthew and Fu, Yao and Richardson, Kyle and Clark, Peter and Sabharwal, Ashish},
  journal={arXiv preprint arXiv:2210.02406},
  year={2022}
}

@article{dohan2022language,
  title={Language model cascades},
  author={Dohan, David and Xu, Winnie and Lewkowycz, Aitor and Austin, Jacob and Bieber, David and Lopes, Raphael Gontijo and Wu, Yuhuai and Michalewski, Henryk and Saurous, Rif A and Sohl-Dickstein, Jascha and others},
  journal={arXiv preprint arXiv:2207.10342},
  year={2022}
}

@article{gao2022attributed,
  title={Attributed text generation via post-hoc research and revision},
  author={Gao, Luyu and Dai, Zhuyun and Pasupat, Panupong and Chen, Anthony and Chaganty, Arun Tejasvi and Fan, Yicheng and Zhao, Vincent Y and Lao, Ni and Lee, Hongrae and Juan, Da-Cheng and others},
  journal={arXiv preprint arXiv:2210.08726},
  year={2022}
}

@article{izacard2022few,
  title={Few-shot learning with retrieval augmented language models},
  author={Izacard, Gautier and Lewis, Patrick and Lomeli, Maria and Hosseini, Lucas and Petroni, Fabio and Schick, Timo and Dwivedi-Yu, Jane and Joulin, Armand and Riedel, Sebastian and Grave, Edouard},
  journal={arXiv preprint arXiv:2208.03299},
  year={2022}
}


@article{min2019multi,
  title={Multi-hop reading comprehension through question decomposition and rescoring},
  author={Min, Sewon and Zhong, Victor and Zettlemoyer, Luke and Hajishirzi, Hannaneh},
  journal={arXiv preprint arXiv:1906.02916},
  year={2019}
}


@article{ouyang2022training,
  title={Training language models to follow instructions with human feedback},
  author={Ouyang, Long and Wu, Jeff and Jiang, Xu and Almeida, Diogo and Wainwright, Carroll L and Mishkin, Pamela and Zhang, Chong and Agarwal, Sandhini and Slama, Katarina and Ray, Alex and others},
  journal={arXiv preprint arXiv:2203.02155},
  year={2022}
}


@article{shuster2021retrieval,
  title={Retrieval augmentation reduces hallucination in conversation},
  author={Shuster, Kurt and Poff, Spencer and Chen, Moya and Kiela, Douwe and Weston, Jason},
  journal={arXiv preprint arXiv:2104.07567},
  year={2021}
}

@article{ishii2022survey,
  title={Survey of Hallucination in Natural Language Generation},
  author={Ishii, Y and Madotto, ANDREA and Fung, PASCALE},
  journal={ACM Comput. Surv},
  volume={1},
  number={1},
  year={2022}
}

@article{geva2021did,
  title={Did aristotle use a laptop? a question answering benchmark with implicit reasoning strategies},
  author={Geva, Mor and Khashabi, Daniel and Segal, Elad and Khot, Tushar and Roth, Dan and Berant, Jonathan},
  journal={Transactions of the Association for Computational Linguistics},
  volume={9},
  pages={346--361},
  year={2021},
  publisher={MIT Press}
}

@article{le2022few,
  title={Few-Shot Anaphora Resolution in Scientific Protocols via Mixtures of In-Context Experts},
  author={Le, Nghia T and Bai, Fan and Ritter, Alan},
  journal={arXiv preprint arXiv:2210.03690},
  year={2022}
}


@article{anantha2020open,
  title={Open-domain question answering goes conversational via question rewriting},
  author={Anantha, Raviteja and Vakulenko, Svitlana and Tu, Zhucheng and Longpre, Shayne and Pulman, Stephen and Chappidi, Srinivas},
  journal={arXiv preprint arXiv:2010.04898},
  year={2020}
}

@article{vakulenko2022scai,
  title={SCAI-QReCC Shared Task on Conversational Question Answering},
  author={Vakulenko, Svitlana and Kiesel, Johannes and Fr{\"o}be, Maik},
  journal={arXiv preprint arXiv:2201.11094},
  year={2022}
}

@inproceedings{raposo2022question,
  title={Question rewriting? Assessing its importance for conversational question answering},
  author={Raposo, Gon{\c{c}}alo and Ribeiro, Rui and Martins, Bruno and Coheur, Lu{\'\i}sa},
  booktitle={European Conference on Information Retrieval},
  pages={199--206},
  year={2022},
  organization={Springer}
}

@inproceedings{del2021question,
  title={Question rewriting for open-domain conversational qa: Best practices and limitations},
  author={Del Tredici, Marco and Barlacchi, Gianni and Shen, Xiaoyu and Cheng, Weiwei and de Gispert, Adri{\`a}},
  booktitle={Proceedings of the 30th ACM International Conference on Information \& Knowledge Management},
  pages={2974--2978},
  year={2021}
}

@article{gao2020making,
  title={Making pre-trained language models better few-shot learners},
  author={Gao, Tianyu and Fisch, Adam and Chen, Danqi},
  journal={arXiv preprint arXiv:2012.15723},
  year={2020}
}


@article{huang2022large,
  title={Large language models can self-improve},
  author={Huang, Jiaxin and Gu, Shixiang Shane and Hou, Le and Wu, Yuexin and Wang, Xuezhi and Yu, Hongkun and Han, Jiawei},
  journal={arXiv preprint arXiv:2210.11610},
  year={2022}
}

@article{kojima2022large,
  title={Large Language Models are Zero-Shot Reasoners},
  author={Kojima, Takeshi and Gu, Shixiang Shane and Reid, Machel and Matsuo, Yutaka and Iwasawa, Yusuke},
  journal={arXiv preprint arXiv:2205.11916},
  year={2022}
}

@article{wei2022chain,
  title={Chain of thought prompting elicits reasoning in large language models},
  author={Wei, Jason and Wang, Xuezhi and Schuurmans, Dale and Bosma, Maarten and Chi, Ed and Le, Quoc and Zhou, Denny},
  journal={arXiv preprint arXiv:2201.11903},
  year={2022}
}

@article{zhang2022automatic,
  title={Automatic chain of thought prompting in large language models},
  author={Zhang, Zhuosheng and Zhang, Aston and Li, Mu and Smola, Alex},
  journal={arXiv preprint arXiv:2210.03493},
  year={2022}
}


@article{chowdhery2022palm,
  title={Palm: Scaling language modeling with pathways},
  author={Chowdhery, Aakanksha and Narang, Sharan and Devlin, Jacob and Bosma, Maarten and Mishra, Gaurav and Roberts, Adam and Barham, Paul and Chung, Hyung Won and Sutton, Charles and Gehrmann, Sebastian and others},
  journal={arXiv preprint arXiv:2204.02311},
  year={2022}
}

@article{rae2021scaling,
  title={Scaling language models: Methods, analysis \& insights from training gopher},
  author={Rae, Jack W and Borgeaud, Sebastian and Cai, Trevor and Millican, Katie and Hoffmann, Jordan and Song, Francis and Aslanides, John and Henderson, Sarah and Ring, Roman and Young, Susannah and others},
  journal={arXiv preprint arXiv:2112.11446},
  year={2021}
}

@article{bommasani2021opportunities,
  title={On the opportunities and risks of foundation models},
  author={Bommasani, Rishi and Hudson, Drew A and Adeli, Ehsan and Altman, Russ and Arora, Simran and von Arx, Sydney and Bernstein, Michael S and Bohg, Jeannette and Bosselut, Antoine and Brunskill, Emma and others},
  journal={arXiv preprint arXiv:2108.07258},
  year={2021}
}

@article{brown2020language,
  title={Language models are few-shot learners},
  author={Brown, Tom and Mann, Benjamin and Ryder, Nick and Subbiah, Melanie and Kaplan, Jared D and Dhariwal, Prafulla and Neelakantan, Arvind and Shyam, Pranav and Sastry, Girish and Askell, Amanda and others},
  journal={Advances in neural information processing systems},
  volume={33},
  pages={1877--1901},
  year={2020}
}

@article{jegou2010product,
 author = {Jegou, Herve and Douze, Matthijs and Schmid, Cordelia},
 journal = {IEEE transactions on pattern analysis and machine intelligence},
 number = {1},
 pages = {117--128},
 publisher = {IEEE},
 title = {Product quantization for nearest neighbor search},
 volume = {33},
 year = {2010}
}

@article{gray1984vector,
 author = {Gray, Robert},
 journal = {IEEE Assp Magazine},
 number = {2},
 pages = {4--29},
 publisher = {IEEE},
 title = {Vector quantization},
 volume = {1},
 year = {1984}
}

@article{lee2021phrase,
 author = {Lee, Jinhyuk and Wettig, Alexander and Chen, Danqi},
 journal = {arXiv preprint arXiv:2109.08133},
 title = {Phrase retrieval learns passage retrieval, too},
 url = {https://arxiv.org/abs/2109.08133},
 year = {2021}
}

@article{borgeaud2021improving,
 author = {Borgeaud, Sebastian and Mensch, Arthur and Hoffmann, Jordan and Cai, Trevor and Rutherford, Eliza and Millican, Katie and Driessche, George van den and Lespiau, Jean-Baptiste and Damoc, Bogdan and Clark, Aidan and others},
 journal = {arXiv preprint arXiv:2112.04426},
 title = {Improving language models by retrieving from trillions of tokens},
 url = {https://arxiv.org/abs/2112.04426},
 year = {2021}
}

@misc{menon2022in,
 author = {Aditya Krishna Menon and Sadeep Jayasumana and Seungyeon Kim and Ankit Singh Rawat and Sashank J. Reddi and Sanjiv Kumar},
 title = {In defense of dual-encoders for neural ranking},
 url = {https://openreview.net/forum?id=bglU8l_Pq8Q},
 year = {2022}
}

@inproceedings{macdonald2021approximate,
 author = {Macdonald, Craig and Tonellotto, Nicola},
 booktitle = {Proceedings of the 30th ACM International Conference on Information \& Knowledge Management},
 pages = {3318--3322},
 title = {On approximate nearest neighbour selection for multi-stage dense retrieval},
 year = {2021}
}

@inproceedings{mallia2021learning,
 author = {Mallia, Antonio and Khattab, Omar and Suel, Torsten and Tonellotto, Nicola},
 booktitle = {Proceedings of the 44th International ACM SIGIR Conference on Research and Development in Information Retrieval},
 pages = {1723--1727},
 title = {Learning passage impacts for inverted indexes},
 year = {2021}
}

@inproceedings{dai2020context,
 author = {Zhuyun Dai and
Jamie Callan},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/sigir/DaiC20.bib},
 booktitle = {Proceedings of the 43rd International {ACM} {SIGIR} conference on
research and development in Information Retrieval, {SIGIR} 2020, Virtual
Event, China, July 25-30, 2020},
 doi = {10.1145/3397271.3401204},
 editor = {Jimmy Huang and
Yi Chang and
Xueqi Cheng and
Jaap Kamps and
Vanessa Murdock and
Ji{-}Rong Wen and
Yiqun Liu},
 pages = {1533--1536},
 publisher = {{ACM}},
 timestamp = {Mon, 27 Jul 2020 01:00:00 +0200},
 title = {Context-Aware Term Weighting For First Stage Passage Retrieval},
 url = {https://doi.org/10.1145/3397271.3401204},
 year = {2020}
}

@inproceedings{ren2021pair,
 address = {Online},
 author = {Ren, Ruiyang  and
Lv, Shangwen  and
Qu, Yingqi  and
Liu, Jing  and
Zhao, Wayne Xin  and
She, QiaoQiao  and
Wu, Hua  and
Wang, Haifeng  and
Wen, Ji-Rong},
 booktitle = {Findings of the Association for Computational Linguistics: ACL-IJCNLP 2021},
 doi = {10.18653/v1/2021.findings-acl.191},
 pages = {2173--2183},
 publisher = {Association for Computational Linguistics},
 title = {{PAIR}: Leveraging Passage-Centric Similarity Relation for Improving Dense Passage Retrieval},
 url = {https://aclanthology.org/2021.findings-acl.191},
 year = {2021}
}

@article{zhan2020learning,
 author = {Zhan, Jingtao and Mao, Jiaxin and Liu, Yiqun and Zhang, Min and Ma, Shaoping},
 journal = {arXiv preprint arXiv:2010.10469},
 title = {Learning To Retrieve: How to Train a Dense Retrieval Model Effectively and Efficiently},
 url = {https://arxiv.org/abs/2010.10469},
 year = {2020}
}

@article{zhan2020repbert,
 author = {Zhan, Jingtao and Mao, Jiaxin and Liu, Yiqun and Zhang, Min and Ma, Shaoping},
 journal = {arXiv preprint arXiv:2006.15498},
 title = {RepBERT: Contextualized text embeddings for first-stage retrieval},
 url = {https://arxiv.org/abs/2006.15498},
 year = {2020}
}

@inproceedings{formal2021splade,
 author = {Formal, Thibault and Piwowarski, Benjamin and Clinchant, St{\'e}phane},
 booktitle = {Proceedings of the 44th International ACM SIGIR Conference on Research and Development in Information Retrieval},
 pages = {2288--2292},
 title = {{SPLADE}: {S}parse {L}exical and {E}xpansion {M}odel for {F}irst {S}tage {R}anking},
 year = {2021}
}

@article{formal2021spladev2,
 author = {Formal, Thibault and Lassance, Carlos and Piwowarski, Benjamin and Clinchant, St{\'e}phane},
 journal = {arXiv preprint arXiv:2109.10086},
 title = {{SPLADE} v2: {S}parse {L}exical and {E}xpansion {M}odel for {I}nformation {R}etrieval},
 url = {https://arxiv.org/abs/2109.10086},
 year = {2021}
}

@article{gao2021unsupervised,
 author = {Gao, Luyu and Callan, Jamie},
 journal = {arXiv preprint arXiv:2108.05540},
 title = {Unsupervised corpus aware language model pre-training for dense passage retrieval},
 url = {https://arxiv.org/abs/2108.05540},
 year = {2021}
}

@inproceedings{qu2021rocketqa,
 address = {Online},
 author = {Qu, Yingqi  and
Ding, Yuchen  and
Liu, Jing  and
Liu, Kai  and
Ren, Ruiyang  and
Zhao, Wayne Xin  and
Dong, Daxiang  and
Wu, Hua  and
Wang, Haifeng},
 booktitle = {Proceedings of the 2021 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies},
 doi = {10.18653/v1/2021.naacl-main.466},
 pages = {5835--5847},
 publisher = {Association for Computational Linguistics},
 title = {{R}ocket{QA}: An Optimized Training Approach to Dense Passage Retrieval for Open-Domain Question Answering},
 url = {https://aclanthology.org/2021.naacl-main.466},
 year = {2021}
}

@article{thakur2021beir,
 author = {Thakur, Nandan and Reimers, Nils and R{\"u}ckl{\'e}, Andreas and Srivastava, Abhishek and Gurevych, Iryna},
 journal = {arXiv preprint arXiv:2104.08663},
 title = {{BEIR}: A {H}eterogenous {B}enchmark for {Z}ero-shot {E}valuation of {I}nformation {R}etrieval {M}odels},
 url = {https://arxiv.org/abs/2104.08663},
 year = {2021}
}

@article{khashabi2021gooaq,
 author = {Khashabi, Daniel and Ng, Amos and Khot, Tushar and Sabharwal, Ashish and Hajishirzi, Hannaneh and Callison-Burch, Chris},
 journal = {arXiv preprint arXiv:2104.08727},
 title = {{G}oo{AQ}: {O}pen {Q}uestion {A}nswering with {D}iverse {A}nswer {T}ypes},
 url = {https://arxiv.org/abs/2104.08727},
 year = {2021}
}

@article{ren2021rocketqav2,
 author = {Ren, Ruiyang and Qu, Yingqi and Liu, Jing and Zhao, Wayne Xin and She, Qiaoqiao and Wu, Hua and Wang, Haifeng and Wen, Ji-Rong},
 journal = {arXiv preprint arXiv:2110.07367},
 title = {{R}ocket{QA}v2: A {J}oint {T}raining {M}ethod for {D}ense {P}assage {R}etrieval and {P}assage {R}e-ranking},
 url = {https://arxiv.org/abs/2110.07367},
 year = {2021}
}

@article{nogueira2019passage,
 author = {Nogueira, Rodrigo and Cho, Kyunghyun},
 journal = {arXiv preprint arXiv:1901.04085},
 title = {{P}assage {R}e-ranking with {BERT}},
 url = {https://arxiv.org/abs/1901.04085},
 year = {2019}
}

@inproceedings{khattab2021baleen,
 author = {Omar Khattab and Christopher Potts and Matei Zaharia},
 booktitle = {Thirty-Fifth Conference on Neural Information Processing Systems},
 title = {{B}aleen: {R}obust {M}ulti-{H}op {R}easoning at {S}cale via {C}ondensed {R}etrieval},
 year = {2021}
}

@unpublished{mccann2018natural,
  title={The Natural Language Decathlon: Multitask Learning as Question Answering},
  author={McCann, Bryan and Keskar, Nitish Shirish and Xiong, Caiming and Socher, Richard},
  note={arXiv:1806.08730},
  url = {https://arxiv.org/abs/1806.08730},
  year={2018}
}

@article{radford2019language,
  title={Language models are unsupervised multitask learners},
  author={Radford, Alec and Wu, Jeffrey and Child, Rewon and Luan, David and Amodei, Dario and Sutskever, Ilya and others},
  journal={OpenAI blog},
  volume={1},
  number={8},
  pages={9},
  year={2019}
}

@inproceedings{
paranjape2021hindsight,
title={{H}indsight: {P}osterior-guided {T}raining of {R}etrievers for {I}mproved {O}pen-ended {G}eneration},
author={Ashwin Paranjape and Omar Khattab and Christopher Potts and Matei Zaharia and Christopher D Manning},
booktitle={International Conference on Learning Representations},
year={2022},
url={https://openreview.net/forum?id=Vr_BTpw3wz}
}

@inproceedings{das2018multi,
 author = {Rajarshi Das and
Shehzaad Dhuliawala and
Manzil Zaheer and
Andrew McCallum},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/iclr/DasDZM19.bib},
 booktitle = {7th International Conference on Learning Representations, {ICLR} 2019,
New Orleans, LA, USA, May 6-9, 2019},
 publisher = {OpenReview.net},
 timestamp = {Thu, 25 Jul 2019 01:00:00 +0200},
 title = {Multi-step Retriever-Reader Interaction for Scalable Open-domain Question
Answering},
 url = {https://openreview.net/forum?id=HkfPSh05K7},
 year = {2019}
}

@inproceedings{feldman2019multi,
 address = {Florence, Italy},
 author = {Feldman, Yair  and
El-Yaniv, Ran},
 booktitle = {Proceedings of the 57th Annual Meeting of the Association for Computational Linguistics},
 doi = {10.18653/v1/P19-1222},
 pages = {2296--2309},
 publisher = {Association for Computational Linguistics},
 title = {Multi-Hop Paragraph Retrieval for Open-Domain Question Answering},
 url = {https://aclanthology.org/P19-1222},
 year = {2019}
}

@inproceedings{yamada2021efficient,
 address = {Online},
 author = {Yamada, Ikuya  and
Asai, Akari  and
Hajishirzi, Hannaneh},
 booktitle = {Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 2: Short Papers)},
 doi = {10.18653/v1/2021.acl-short.123},
 pages = {979--986},
 publisher = {Association for Computational Linguistics},
 title = {Efficient Passage Retrieval with Hashing for Open-domain Question Answering},
 url = {https://aclanthology.org/2021.acl-short.123},
 year = {2021}
}

@article{izacard2020memory,
 author = {Izacard, Gautier and Petroni, Fabio and Hosseini, Lucas and De Cao, Nicola and Riedel, Sebastian and Grave, Edouard},
 journal = {arXiv preprint arXiv:2012.15156},
 title = {A Memory Efficient Baseline for Open Domain Question Answering},
 url = {https://arxiv.org/abs/2012.15156},
 year = {2020}
}

@article{johnson2019billion,
 author = {Johnson, Jeff and Douze, Matthijs and J{\'e}gou, Herv{\'e}},
 journal = {IEEE Transactions on Big Data},
 publisher = {IEEE},
 title = {Billion-scale similarity search with gpus},
 year = {2019}
}

@article{choi2021decontextualization,
 author = {Choi, Eunsol and Palomaki, Jennimaria and Lamm, Matthew and Kwiatkowski, Tom and Das, Dipanjan and Collins, Michael},
 journal = {Transactions of the Association for Computational Linguistics},
 pages = {447--461},
 publisher = {MIT Press},
 title = {Decontextualization: Making Sentences Stand-Alone},
 volume = {9},
 year = {2021}
}

@inproceedings{reimers2020curse,
 address = {Online},
 author = {Reimers, Nils  and
Gurevych, Iryna},
 booktitle = {Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 2: Short Papers)},
 doi = {10.18653/v1/2021.acl-short.77},
 pages = {605--611},
 publisher = {Association for Computational Linguistics},
 title = {The Curse of Dense Low-Dimensional Information Retrieval for Large Index Sizes},
 url = {https://aclanthology.org/2021.acl-short.77},
 year = {2021}
}

@inproceedings{zhao2019transformer,
 author = {Chen Zhao and
Chenyan Xiong and
Corby Rosset and
Xia Song and
Paul N. Bennett and
Saurabh Tiwary},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/iclr/ZhaoXRSBT20.bib},
 booktitle = {8th International Conference on Learning Representations, {ICLR} 2020,
Addis Ababa, Ethiopia, April 26-30, 2020},
 publisher = {OpenReview.net},
 timestamp = {Thu, 07 May 2020 01:00:00 +0200},
 title = {Transformer-XH: Multi-Evidence Reasoning with eXtra Hop Attention},
 url = {https://openreview.net/forum?id=r1eIiCNYwS},
 year = {2020}
}

@article{ostrowski2020multi,
 author = {Ostrowski, Wojciech and Arora, Arnav and Atanasova, Pepa and Augenstein, Isabelle},
 journal = {arXiv preprint arXiv:2009.06401},
 title = {Multi-Hop Fact Checking of Political Claims},
 url = {https://arxiv.org/abs/2009.06401},
 year = {2020}
}

@inproceedings{Ho2020ConstructingAM,
 address = {Barcelona, Spain (Online)},
 author = {Ho, Xanh  and
Duong Nguyen, Anh-Khoa  and
Sugawara, Saku  and
Aizawa, Akiko},
 booktitle = {Proceedings of the 28th International Conference on Computational Linguistics},
 doi = {10.18653/v1/2020.coling-main.580},
 pages = {6609--6625},
 publisher = {International Committee on Computational Linguistics},
 title = {Constructing A Multi-hop {QA} Dataset for Comprehensive Evaluation of Reasoning Steps},
 url = {https://aclanthology.org/2020.coling-main.580},
 year = {2020}
}

@article{welbl2018constructing,
 author = {Welbl, Johannes  and
Stenetorp, Pontus  and
Riedel, Sebastian},
 doi = {10.1162/tacl_a_00021},
 journal = {Transactions of the Association for Computational Linguistics},
 pages = {287--302},
 title = {Constructing Datasets for Multi-hop Reading Comprehension Across Documents},
 url = {https://aclanthology.org/Q18-1021},
 volume = {6},
 year = {2018}
}

@inproceedings{petroni2020kilt,
 address = {Online},
 author = {Petroni, Fabio  and
Piktus, Aleksandra  and
Fan, Angela  and
Lewis, Patrick  and
Yazdani, Majid  and
De Cao, Nicola  and
Thorne, James  and
Jernite, Yacine  and
Karpukhin, Vladimir  and
Maillard, Jean  and
Plachouras, Vassilis  and
Rockt{\"a}schel, Tim  and
Riedel, Sebastian},
 booktitle = {Proceedings of the 2021 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies},
 doi = {10.18653/v1/2021.naacl-main.200},
 pages = {2523--2544},
 publisher = {Association for Computational Linguistics},
 title = {{KILT}: a Benchmark for Knowledge Intensive Language Tasks},
 url = {https://aclanthology.org/2021.naacl-main.200},
 year = {2021}
}

@inproceedings{dinan2018wizard,
 author = {Emily Dinan and
Stephen Roller and
Kurt Shuster and
Angela Fan and
Michael Auli and
Jason Weston},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/iclr/DinanRSFAW19.bib},
 booktitle = {7th International Conference on Learning Representations, {ICLR} 2019,
New Orleans, LA, USA, May 6-9, 2019},
 publisher = {OpenReview.net},
 timestamp = {Thu, 30 Jul 2020 01:00:00 +0200},
 title = {Wizard of Wikipedia: Knowledge-Powered Conversational Agents},
 url = {https://openreview.net/forum?id=r1l73iRqKm},
 year = {2019}
}

@article{kwiatkowski2019natural,
 author = {Kwiatkowski, Tom  and
Palomaki, Jennimaria  and
Redfield, Olivia  and
Collins, Michael  and
Parikh, Ankur  and
Alberti, Chris  and
Epstein, Danielle  and
Polosukhin, Illia  and
Devlin, Jacob  and
Lee, Kenton  and
Toutanova, Kristina  and
Jones, Llion  and
Kelcey, Matthew  and
Chang, Ming-Wei  and
Dai, Andrew M.  and
Uszkoreit, Jakob  and
Le, Quoc  and
Petrov, Slav},
 doi = {10.1162/tacl_a_00276},
 journal = {Transactions of the Association for Computational Linguistics},
 pages = {452--466},
 title = {Natural Questions: A Benchmark for Question Answering Research},
 url = {https://aclanthology.org/Q19-1026},
 volume = {7},
 year = {2019}
}

@inproceedings{clark2020electra,
 author = {Kevin Clark and
Minh{-}Thang Luong and
Quoc V. Le and
Christopher D. Manning},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/iclr/ClarkLLM20.bib},
 booktitle = {8th International Conference on Learning Representations, {ICLR} 2020,
Addis Ababa, Ethiopia, April 26-30, 2020},
 publisher = {OpenReview.net},
 timestamp = {Thu, 07 May 2020 01:00:00 +0200},
 title = {{ELECTRA:} Pre-training Text Encoders as Discriminators Rather Than
Generators},
 url = {https://openreview.net/forum?id=r1xMH1BtvB},
 year = {2020}
}

@inproceedings{qi2019answering,
 address = {Hong Kong, China},
 author = {Qi, Peng  and
Lin, Xiaowen  and
Mehr, Leo  and
Wang, Zijian  and
Manning, Christopher D.},
 booktitle = {Proceedings of the 2019 Conference on Empirical Methods in Natural Language Processing and the 9th International Joint Conference on Natural Language Processing (EMNLP-IJCNLP)},
 doi = {10.18653/v1/D19-1261},
 pages = {2590--2602},
 publisher = {Association for Computational Linguistics},
 title = {Answering Complex Open-domain Questions Through Iterative Query Generation},
 url = {https://aclanthology.org/D19-1261},
 year = {2019}
}

@inproceedings{jiang2020hover,
 address = {Online},
 author = {Jiang, Yichen  and
Bordia, Shikha  and
Zhong, Zheng  and
Dognin, Charles  and
Singh, Maneesh  and
Bansal, Mohit},
 booktitle = {Findings of the Association for Computational Linguistics: EMNLP 2020},
 doi = {10.18653/v1/2020.findings-emnlp.309},
 pages = {3441--3460},
 publisher = {Association for Computational Linguistics},
 title = {{H}o{V}er: A Dataset for Many-Hop Fact Extraction And Claim Verification},
 url = {https://aclanthology.org/2020.findings-emnlp.309},
 year = {2020}
}

@inproceedings{wolf2020transformers,
 address = {Online},
 author = {Wolf, Thomas  and
Debut, Lysandre  and
Sanh, Victor  and
Chaumond, Julien  and
Delangue, Clement  and
Moi, Anthony  and
Cistac, Pierric  and
Rault, Tim  and
Louf, Remi  and
Funtowicz, Morgan  and
Davison, Joe  and
Shleifer, Sam  and
von Platen, Patrick  and
Ma, Clara  and
Jernite, Yacine  and
Plu, Julien  and
Xu, Canwen  and
Le Scao, Teven  and
Gugger, Sylvain  and
Drame, Mariama  and
Lhoest, Quentin  and
Rush, Alexander},
 booktitle = {Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing: System Demonstrations},
 doi = {10.18653/v1/2020.emnlp-demos.6},
 pages = {38--45},
 publisher = {Association for Computational Linguistics},
 title = {Transformers: State-of-the-Art Natural Language Processing},
 url = {https://aclanthology.org/2020.emnlp-demos.6},
 year = {2020}
}

@inproceedings{trivedi2020multihop,
 address = {Online},
 author = {Trivedi, Harsh  and
Balasubramanian, Niranjan  and
Khot, Tushar  and
Sabharwal, Ashish},
 booktitle = {Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP)},
 doi = {10.18653/v1/2020.emnlp-main.712},
 pages = {8846--8863},
 publisher = {Association for Computational Linguistics},
 title = {Is Multihop {QA} in {DiRe} Condition? Measuring and Reducing Disconnected Reasoning},
 url = {https://aclanthology.org/2020.emnlp-main.712},
 year = {2020}
}

@inproceedings{chen2019understanding,
 address = {Minneapolis, Minnesota},
 author = {Chen, Jifan  and
Durrett, Greg},
 booktitle = {Proceedings of the 2019 Conference of the North {A}merican Chapter of the Association for Computational Linguistics: Human Language Technologies, Volume 1 (Long and Short Papers)},
 doi = {10.18653/v1/N19-1405},
 pages = {4026--4032},
 publisher = {Association for Computational Linguistics},
 title = {Understanding Dataset Design Choices for Multi-hop Reasoning},
 url = {https://aclanthology.org/N19-1405},
 year = {2019}
}

@inproceedings{wang2019multi,
 address = {Hong Kong, China},
 author = {Wang, Haoyu  and
Yu, Mo  and
Guo, Xiaoxiao  and
Das, Rajarshi  and
Xiong, Wenhan  and
Gao, Tian},
 booktitle = {Proceedings of the 2nd Workshop on Machine Reading for Question Answering},
 doi = {10.18653/v1/D19-5813},
 pages = {91--97},
 publisher = {Association for Computational Linguistics},
 title = {Do Multi-hop Readers Dream of Reasoning Chains?},
 url = {https://aclanthology.org/D19-5813},
 year = {2019}
}

@article{khattab2021relevance,
 author = {Khattab, Omar and Potts, Christopher and Zaharia, Matei},
 journal = {Transactions of the Association for Computational Linguistics},
 pages = {929--944},
 publisher = {MIT Press},
 title = {Relevance-guided Supervision for OpenQA with {ColBERT}},
 volume = {9},
 year = {2021}
}

@article{xiong2020answering,
 author = {Xiong, Wenhan and Li, Xiang Lorraine and Iyer, Srini and Du, Jingfei and Lewis, Patrick and Wang, William Yang and Mehdad, Yashar and Yih, Wen-tau and Riedel, Sebastian and Kiela, Douwe and others},
 journal = {arXiv preprint arXiv:2009.12756},
 title = {Answering Complex Open-Domain Questions with Multi-Hop Dense Retrieval},
 url = {https://arxiv.org/abs/2009.12756},
 year = {2020}
}

@article{qi2020retrieve,
 author = {Qi, Peng and Lee, Haejun and Sido, Oghenetegiri and Manning, Christopher D and others},
 journal = {arXiv preprint arXiv:2010.12527},
 title = {Retrieve, Rerank, Read, then Iterate: Answering Open-Domain Questions of Arbitrary Complexity from Text},
 url = {https://arxiv.org/abs/2010.12527},
 year = {2020}
}

@article{yang2018anserini,
 author = {Yang, Peilin and Fang, Hui and Lin, Jimmy},
 journal = {Journal of Data and Information Quality (JDIQ)},
 number = {4},
 pages = {1--20},
 publisher = {ACM New York, NY, USA},
 title = {Anserini: Reproducible ranking baselines using Lucene},
 volume = {10},
 year = {2018}
}

@inproceedings{rajpurkar2016squad,
 address = {Austin, Texas},
 author = {Rajpurkar, Pranav  and
Zhang, Jian  and
Lopyrev, Konstantin  and
Liang, Percy},
 booktitle = {Proceedings of the 2016 Conference on Empirical Methods in Natural Language Processing},
 doi = {10.18653/v1/D16-1264},
 pages = {2383--2392},
 publisher = {Association for Computational Linguistics},
 title = {{SQ}u{AD}: 100,000+ Questions for Machine Comprehension of Text},
 url = {https://aclanthology.org/D16-1264},
 year = {2016}
}

@article{nguyen2016ms,
 author = {Nguyen, Tri and Rosenberg, Mir and Song, Xia and Gao, Jianfeng and Tiwary, Saurabh and Majumder, Rangan and Deng, Li},
 journal = {arXiv preprint arXiv:1611.09268},
 title = {{MS MARCO}: A Human-Generated {MA}chine Reading {CO}mprehension Dataset},
 url = {https://arxiv.org/abs/1611.09268},
 year = {2016}
}

@inproceedings{dietz2017trec,
 author = {Dietz, Laura and Verma, Manisha and Radlinski, Filip and Craswell, Nick},
 booktitle = {TREC},
 title = {{TREC} Complex Answer Retrieval Overview.},
 year = {2017}
}

@article{min2019knowledge,
 author = {Min, Sewon and Chen, Danqi and Zettlemoyer, Luke and Hajishirzi, Hannaneh},
 journal = {arXiv preprint arXiv:1911.03868},
 title = {Knowledge guided text retrieval and reading for open domain question answering},
 url = {https://arxiv.org/abs/1911.03868},
 year = {2019}
}

@inproceedings{min2019discrete,
 address = {Hong Kong, China},
 author = {Min, Sewon  and
Chen, Danqi  and
Hajishirzi, Hannaneh  and
Zettlemoyer, Luke},
 booktitle = {Proceedings of the 2019 Conference on Empirical Methods in Natural Language Processing and the 9th International Joint Conference on Natural Language Processing (EMNLP-IJCNLP)},
 doi = {10.18653/v1/D19-1284},
 pages = {2851--2864},
 publisher = {Association for Computational Linguistics},
 title = {A Discrete Hard {EM} Approach for Weakly Supervised Question Answering},
 url = {https://aclanthology.org/D19-1284},
 year = {2019}
}

@inproceedings{lewis2020retrieval,
 author = {Patrick S. H. Lewis and
Ethan Perez and
Aleksandra Piktus and
Fabio Petroni and
Vladimir Karpukhin and
Naman Goyal and
Heinrich K{\"{u}}ttler and
Mike Lewis and
Wen{-}tau Yih and
Tim Rockt{\"{a}}schel and
Sebastian Riedel and
Douwe Kiela},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/nips/LewisPPPKGKLYR020.bib},
 booktitle = {Advances in Neural Information Processing Systems 33: Annual Conference
on Neural Information Processing Systems 2020, NeurIPS 2020, December
6-12, 2020, virtual},
 editor = {Hugo Larochelle and
Marc'Aurelio Ranzato and
Raia Hadsell and
Maria{-}Florina Balcan and
Hsuan{-}Tien Lin},
 timestamp = {Tue, 19 Jan 2021 00:00:00 +0100},
 title = {{R}etrieval-{A}ugmented {G}eneration for {K}nowledge-{I}ntensive {NLP} {T}asks},
 url = {https://proceedings.neurips.cc/paper/2020/hash/6b493230205f780e1bc26945df7481e5-Abstract.html},
 year = {2020}
}

@inproceedings{lewis2019bart,
 address = {Online},
 author = {Lewis, Mike  and
Liu, Yinhan  and
Goyal, Naman  and
Ghazvininejad, Marjan  and
Mohamed, Abdelrahman  and
Levy, Omer  and
Stoyanov, Veselin  and
Zettlemoyer, Luke},
 booktitle = {Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics},
 doi = {10.18653/v1/2020.acl-main.703},
 pages = {7871--7880},
 publisher = {Association for Computational Linguistics},
 title = {{BART}: Denoising Sequence-to-Sequence Pre-training for Natural Language Generation, Translation, and Comprehension},
 url = {https://aclanthology.org/2020.acl-main.703},
 year = {2020}
}

@inproceedings{asai2019learning,
 author = {Akari Asai and
Kazuma Hashimoto and
Hannaneh Hajishirzi and
Richard Socher and
Caiming Xiong},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/iclr/AsaiHHSX20.bib},
 booktitle = {8th International Conference on Learning Representations, {ICLR} 2020,
Addis Ababa, Ethiopia, April 26-30, 2020},
 publisher = {OpenReview.net},
 timestamp = {Thu, 07 May 2020 01:00:00 +0200},
 title = {Learning to Retrieve Reasoning Paths over Wikipedia Graph for Question
Answering},
 url = {https://openreview.net/forum?id=SJgVHkrYDH},
 year = {2020}
}

@inproceedings{dehghani2017neural,
 author = {Mostafa Dehghani and
Hamed Zamani and
Aliaksei Severyn and
Jaap Kamps and
W. Bruce Croft},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/sigir/DehghaniZSKC17.bib},
 booktitle = {Proceedings of the 40th International {ACM} {SIGIR} Conference on
Research and Development in Information Retrieval, Shinjuku, Tokyo,
Japan, August 7-11, 2017},
 doi = {10.1145/3077136.3080832},
 editor = {Noriko Kando and
Tetsuya Sakai and
Hideo Joho and
Hang Li and
Arjen P. de Vries and
Ryen W. White},
 pages = {65--74},
 publisher = {{ACM}},
 timestamp = {Tue, 06 Nov 2018 00:00:00 +0100},
 title = {Neural Ranking Models with Weak Supervision},
 url = {https://doi.org/10.1145/3077136.3080832},
 year = {2017}
}

@inproceedings{macavaney2019content,
 author = {Sean MacAvaney and
Andrew Yates and
Kai Hui and
Ophir Frieder},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/sigir/MacAvaneyYHF19.bib},
 booktitle = {Proceedings of the 42nd International {ACM} {SIGIR} Conference on
Research and Development in Information Retrieval, {SIGIR} 2019, Paris,
France, July 21-25, 2019},
 doi = {10.1145/3331184.3331316},
 editor = {Benjamin Piwowarski and
Max Chevalier and
{\'{E}}ric Gaussier and
Yoelle Maarek and
Jian{-}Yun Nie and
Falk Scholer},
 pages = {993--996},
 publisher = {{ACM}},
 timestamp = {Mon, 15 Jun 2020 01:00:00 +0200},
 title = {Content-Based Weak Supervision for Ad-Hoc Re-Ranking},
 url = {https://doi.org/10.1145/3331184.3331316},
 year = {2019}
}

@inproceedings{zhang2020selective,
 author = {Kaitao Zhang and
Chenyan Xiong and
Zhenghao Liu and
Zhiyuan Liu},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/www/ZhangXL020.bib},
 booktitle = {{WWW} '20: The Web Conference 2020, Taipei, Taiwan, April 20-24, 2020},
 doi = {10.1145/3366423.3380131},
 editor = {Yennun Huang and
Irwin King and
Tie{-}Yan Liu and
Maarten van Steen},
 pages = {474--485},
 publisher = {{ACM} / {IW3C2}},
 timestamp = {Wed, 06 May 2020 01:00:00 +0200},
 title = {Selective Weak Supervision for Neural Information Retrieval},
 url = {https://doi.org/10.1145/3366423.3380131},
 year = {2020}
}

@inproceedings{joshi2017triviaqa,
 address = {Vancouver, Canada},
 author = {Joshi, Mandar  and
Choi, Eunsol  and
Weld, Daniel  and
Zettlemoyer, Luke},
 booktitle = {Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
 doi = {10.18653/v1/P17-1147},
 pages = {1601--1611},
 publisher = {Association for Computational Linguistics},
 title = {{T}rivia{QA}: A Large Scale Distantly Supervised Challenge Dataset for Reading Comprehension},
 url = {https://aclanthology.org/P17-1147},
 year = {2017}
}

@inproceedings{wang2019multiPSG,
 address = {Hong Kong, China},
 author = {Wang, Zhiguo  and
Ng, Patrick  and
Ma, Xiaofei  and
Nallapati, Ramesh  and
Xiang, Bing},
 booktitle = {Proceedings of the 2019 Conference on Empirical Methods in Natural Language Processing and the 9th International Joint Conference on Natural Language Processing (EMNLP-IJCNLP)},
 doi = {10.18653/v1/D19-1599},
 pages = {5878--5882},
 publisher = {Association for Computational Linguistics},
 title = {Multi-passage {BERT}: A Globally Normalized {BERT} Model for Open-domain Question Answering},
 url = {https://aclanthology.org/D19-1599},
 year = {2019}
}

@inproceedings{guo2016deep,
 author = {Jiafeng Guo and
Yixing Fan and
Qingyao Ai and
W. Bruce Croft},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/cikm/GuoFAC16.bib},
 booktitle = {Proceedings of the 25th {ACM} International Conference on Information
and Knowledge Management, {CIKM} 2016, Indianapolis, IN, USA, October
24-28, 2016},
 doi = {10.1145/2983323.2983769},
 editor = {Snehasis Mukhopadhyay and
ChengXiang Zhai and
Elisa Bertino and
Fabio Crestani and
Javed Mostafa and
Jie Tang and
Luo Si and
Xiaofang Zhou and
Yi Chang and
Yunyao Li and
Parikshit Sondhi},
 pages = {55--64},
 publisher = {{ACM}},
 timestamp = {Sun, 25 Oct 2020 01:00:00 +0200},
 title = {A Deep Relevance Matching Model for Ad-hoc Retrieval},
 url = {https://doi.org/10.1145/2983323.2983769},
 year = {2016}
}

@article{mitra2018introduction,
 author = {Mitra, Bhaskar and Craswell, Nick and others},
 journal = {Foundations and Trends{\textregistered} in Information Retrieval},
 number = {1},
 pages = {1--126},
 publisher = {Now Publishers, Inc.},
 title = {An introduction to neural information retrieval},
 volume = {13},
 year = {2018}
}

@inproceedings{khattab2020colbert,
 author = {Omar Khattab and
Matei Zaharia},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/sigir/KhattabZ20.bib},
 booktitle = {Proceedings of the 43rd International {ACM} {SIGIR} conference on
research and development in Information Retrieval, {SIGIR} 2020, Virtual
Event, China, July 25-30, 2020},
 doi = {10.1145/3397271.3401075},
 editor = {Jimmy Huang and
Yi Chang and
Xueqi Cheng and
Jaap Kamps and
Vanessa Murdock and
Ji{-}Rong Wen and
Yiqun Liu},
 pages = {39--48},
 publisher = {{ACM}},
 timestamp = {Mon, 27 Jul 2020 01:00:00 +0200},
 title = {ColBERT: Efficient and Effective Passage Search via Contextualized
Late Interaction over {BERT}},
 url = {https://doi.org/10.1145/3397271.3401075},
 year = {2020}
}

@inproceedings{karpukhin2020dense,
 address = {Online},
 author = {Karpukhin, Vladimir  and
Oguz, Barlas  and
Min, Sewon  and
Lewis, Patrick  and
Wu, Ledell  and
Edunov, Sergey  and
Chen, Danqi  and
Yih, Wen-tau},
 booktitle = {Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP)},
 doi = {10.18653/v1/2020.emnlp-main.550},
 pages = {6769--6781},
 publisher = {Association for Computational Linguistics},
 title = {Dense Passage Retrieval for Open-Domain Question Answering},
 url = {https://aclanthology.org/2020.emnlp-main.550},
 year = {2020}
}

@article{guu2020realm,
 author = {Guu, Kelvin and Lee, Kenton and Tung, Zora and Pasupat, Panupong and Chang, Ming-Wei},
 journal = {arXiv preprint arXiv:2002.08909},
 title = {Realm: Retrieval-augmented language model pre-training},
 url = {https://arxiv.org/abs/2002.08909},
 year = {2020}
}

@article{robertson1995okapi,
 author = {Robertson, Stephen E and Walker, Steve and Jones, Susan and Hancock-Beaulieu, Micheline M and Gatford, Mike and others},
 journal = {NIST Special Publication},
 title = {Okapi at {TREC-3}},
 year = {1995}
}

@book{robertson2009probabilistic,
 author = {Robertson, Stephen and Zaragoza, Hugo},
 publisher = {Now Publishers Inc},
 title = {The probabilistic relevance framework: {BM25} and beyond},
 year = {2009}
}

@inproceedings{lee2019latent,
 address = {Florence, Italy},
 author = {Lee, Kenton  and
Chang, Ming-Wei  and
Toutanova, Kristina},
 booktitle = {Proceedings of the 57th Annual Meeting of the Association for Computational Linguistics},
 doi = {10.18653/v1/P19-1612},
 pages = {6086--6096},
 publisher = {Association for Computational Linguistics},
 title = {Latent Retrieval for Weakly Supervised Open Domain Question Answering},
 url = {https://aclanthology.org/P19-1612},
 year = {2019}
}

@inproceedings{Voorhees:Tice:2000,
 address = {New York, NY, USA},
 author = {Voorhees, Ellen M. and Tice, Dawn M.},
 booktitle = {Proceedings of the 23rd Annual International ACM SIGIR Conference on Research and Development in Information Retrieval},
 doi = {10.1145/345508.345577},
 isbn = {1581132263},
 location = {Athens, Greece},
 numpages = {8},
 pages = {200--207},
 publisher = {Association for Computing Machinery},
 title = {Building a Question Answering Test Collection},
 url = {https://doi.org/10.1145/345508.345577},
 year = {2000}
}

@article{Clark_Etzioni_2016,
 author = {Clark, Peter and Etzioni, Oren},
 doi = {10.1609/aimag.v37i1.2636},
 journal = {AI Magazine},
 number = {1},
 pages = {5-12},
 title = {My Computer Is an Honor Student -- But How Intelligent Is It? {S}tandardized Tests as a Measure of {AI}},
 url = {https://www.aaai.org/ojs/index.php/aimagazine/article/view/2636},
 volume = {37},
 year = {2016}
}

@article{Watson:2010,
 author = {Ferrucci, David and Brown, Eric and Chu-Carroll, Jennifer and Fan, James and David Gondek and Aditya A. Kalyanpur and Adam Lally and J. William Murdock and Nyberg, Eric and Prager, John and Schlaefer, Nico and Welty, Chris},
 journal = {AI Magazine},
 number = {3},
 pages = {59--79},
 title = {Building {W}atson: An Overview of the Deep{QA} Project},
 volume = {31},
 year = {2010}
}

@inproceedings{chen2017reading,
 address = {Vancouver, Canada},
 author = {Chen, Danqi  and
Fisch, Adam  and
Weston, Jason  and
Bordes, Antoine},
 booktitle = {Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
 doi = {10.18653/v1/P17-1171},
 pages = {1870--1879},
 publisher = {Association for Computational Linguistics},
 title = {Reading {W}ikipedia to Answer Open-Domain Questions},
 url = {https://aclanthology.org/P17-1171},
 year = {2017}
}

@inproceedings{Vaswani-etal:2017,
 author = {Ashish Vaswani and
Noam Shazeer and
Niki Parmar and
Jakob Uszkoreit and
Llion Jones and
Aidan N. Gomez and
Lukasz Kaiser and
Illia Polosukhin},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/nips/VaswaniSPUJGKP17.bib},
 booktitle = {Advances in Neural Information Processing Systems 30: Annual Conference
on Neural Information Processing Systems 2017, December 4-9, 2017,
Long Beach, CA, {USA}},
 editor = {Isabelle Guyon and
Ulrike von Luxburg and
Samy Bengio and
Hanna M. Wallach and
Rob Fergus and
S. V. N. Vishwanathan and
Roman Garnett},
 pages = {5998--6008},
 timestamp = {Thu, 21 Jan 2021 00:00:00 +0100},
 title = {Attention is All you Need},
 url = {https://proceedings.neurips.cc/paper/2017/hash/3f5ee243547dee91fbd053c1c4a845aa-Abstract.html},
 year = {2017}
}

@inproceedings{zhan2021jointly,
 author = {Zhan, Jingtao and Mao, Jiaxin and Liu, Yiqun and Guo, Jiafeng and Zhang, Min and Ma, Shaoping},
 booktitle = {Proceedings of the 30th ACM International Conference on Information \& Knowledge Management},
 pages = {2487--2496},
 title = {{J}ointly {O}ptimizing {Q}uery {E}ncoder and {P}roduct {Q}uantization to {I}mprove {R}etrieval {P}erformance},
 year = {2021}
}

@article{hofstatter2020improving,
 author = {Hofst{\"a}tter, Sebastian and Althammer, Sophia and Schr{\"o}der, Michael and Sertkan, Mete and Hanbury, Allan},
 journal = {arXiv preprint arXiv:2010.02666},
 title = {{I}mproving {E}fficient {N}eural {R}anking {M}odels with {C}ross-{A}rchitecture {K}nowledge {D}istillation},
 url = {https://arxiv.org/abs/2010.02666},
 year = {2020}
}

@article{lin2020distilling,
 author = {Lin, Sheng-Chieh and Yang, Jheng-Hong and Lin, Jimmy},
 journal = {arXiv preprint arXiv:2010.11386},
 title = {{D}istilling {D}ense {R}epresentations for {R}anking using {T}ightly-{C}oupled {T}eachers},
 url = {https://arxiv.org/abs/2010.11386},
 year = {2020}
}

@inproceedings{xiong2020approximate,
 author = {Xiong, Lee and Xiong, Chenyan and Li, Ye and Tang, Kwok-Fung and Liu, Jialin and Bennett, Paul N and Ahmed, Junaid and Overwijk, Arnold},
 booktitle = {International Conference on Learning Representations},
 title = {{A}pproximate {N}earest {N}eighbor {N}egative {C}ontrastive {L}earning for {D}ense {T}ext {R}etrieval},
 year = {2020}
}

@inproceedings{macavaney2020efficient,
 author = {Sean MacAvaney and
Franco Maria Nardini and
Raffaele Perego and
Nicola Tonellotto and
Nazli Goharian and
Ophir Frieder},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/sigir/MacAvaneyN0TGF20.bib},
 booktitle = {Proceedings of the 43rd International {ACM} {SIGIR} conference on
research and development in Information Retrieval, {SIGIR} 2020, Virtual
Event, China, July 25-30, 2020},
 doi = {10.1145/3397271.3401093},
 editor = {Jimmy Huang and
Yi Chang and
Xueqi Cheng and
Jaap Kamps and
Vanessa Murdock and
Ji{-}Rong Wen and
Yiqun Liu},
 pages = {49--58},
 publisher = {{ACM}},
 timestamp = {Mon, 27 Jul 2020 01:00:00 +0200},
 title = {Efficient Document Re-Ranking for Transformers by Precomputing Term
Representations},
 url = {https://doi.org/10.1145/3397271.3401093},
 year = {2020}
}

@inproceedings{gao2020modularized,
 address = {Online},
 author = {Gao, Luyu  and
Dai, Zhuyun  and
Callan, Jamie},
 booktitle = {Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP)},
 doi = {10.18653/v1/2020.emnlp-main.342},
 pages = {4180--4190},
 publisher = {Association for Computational Linguistics},
 title = {Modularized Transfomer-based Ranking Framework},
 url = {https://aclanthology.org/2020.emnlp-main.342},
 year = {2020}
}

@inproceedings{humeau2020polyencoders,
 author = {Samuel Humeau and
Kurt Shuster and
Marie{-}Anne Lachaux and
Jason Weston},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/iclr/HumeauSLW20.bib},
 booktitle = {8th International Conference on Learning Representations, {ICLR} 2020,
Addis Ababa, Ethiopia, April 26-30, 2020},
 publisher = {OpenReview.net},
 timestamp = {Thu, 30 Jul 2020 01:00:00 +0200},
 title = {Poly-encoders: Architectures and Pre-training Strategies for Fast
and Accurate Multi-sentence Scoring},
 url = {https://openreview.net/forum?id=SkxgnnNFvH},
 year = {2020}
}

@inproceedings{zhan2021learning,
 author = {Zhan, Jingtao and Mao, Jiaxin and Liu, Yiqun and Guo, Jiafeng and Zhang, Min and Ma, Shaoping},
 booktitle = {Proceedings of the Fifteenth ACM International Conference on Web Search and Data Mining},
 doi = {10.1145/3488560.3498443},
 location = {Virtual Event, AZ, USA},
 numpages = {9},
 pages = {1328–1336},
 publisher = {Association for Computing Machinery},
 series = {WSDM '22},
 title = {Learning Discrete Representations via Constrained Clustering for Effective and Efficient Dense Retrieval},
 url = {https://doi.org/10.1145/3488560.3498443},
 year = {2022}
}

@inproceedings{gao2021coil,
 address = {Online},
 author = {Gao, Luyu  and
Dai, Zhuyun  and
Callan, Jamie},
 booktitle = {Proceedings of the 2021 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies},
 doi = {10.18653/v1/2021.naacl-main.241},
 pages = {3030--3042},
 publisher = {Association for Computational Linguistics},
 title = {{COIL}: Revisit Exact Lexical Match in Information Retrieval with Contextualized Inverted List},
 url = {https://aclanthology.org/2021.naacl-main.241},
 year = {2021}
}

@article{lin2021few,
 author = {Lin, Jimmy and Ma, Xueguang},
 journal = {arXiv preprint arXiv:2106.14807},
 title = {A {F}ew {B}rief {N}otes on {D}eep{I}mpact, {COIL}, and a {C}onceptual {F}ramework for {I}nformation {R}etrieval {T}echniques},
 url = {https://arxiv.org/abs/2106.14807},
 year = {2021}
}

@article{cohen2021sdr,
 author = {Cohen, Nachshon and Portnoy, Amit and Fetahu, Besnik and Ingber, Amir},
 journal = {arXiv preprint arXiv:2110.02065},
 title = {{SDR}: {E}fficient {N}eural {R}e-ranking using {S}uccinct {D}ocument {R}epresentation},
 url = {https://arxiv.org/abs/2110.02065},
 year = {2021}
}

@article{xin2021zero,
 author = {Xin, Ji and Xiong, Chenyan and Srinivasan, Ashwin and Sharma, Ankita and Jose, Damien and Bennett, Paul N},
 journal = {arXiv preprint arXiv:2110.07581},
 title = {{Z}ero-{S}hot {D}ense {R}etrieval with {M}omentum {A}dversarial {D}omain {I}nvariant {R}epresentations},
 url = {https://arxiv.org/abs/2110.07581},
 year = {2021}
}

@article{hofstatter2021efficiently,
 author = {Hofst{\"a}tter, Sebastian and Lin, Sheng-Chieh and Yang, Jheng-Hong and Lin, Jimmy and Hanbury, Allan},
 journal = {arXiv preprint arXiv:2104.06967},
 title = {{E}fficiently {T}eaching an {E}ffective {D}ense {R}etriever with {B}alanced {T}opic {A}ware {S}ampling},
 url = {https://arxiv.org/abs/2104.06967},
 year = {2021}
}

@article{barnes1996advances,
 author = {Barnes, Christopher F and Rizvi, Syed A and Nasrabadi, Nasser M},
 journal = {IEEE transactions on image processing},
 number = {2},
 pages = {226--262},
 publisher = {IEEE},
 title = {{A}dvances in {R}esidual {V}ector {Q}uantization: A {R}eview},
 volume = {5},
 year = {1996}
}

@article{ai2017optimized,
 author = {Ai, Liefu and Yu, Junqing and Wu, Zebin and He, Yunfeng and Guan, Tao},
 journal = {Multimedia Systems},
 number = {2},
 pages = {169--181},
 publisher = {Springer},
 title = {{O}ptimized {R}esidual {V}ector {Q}uantization for {E}fficient {A}pproximate {N}earest {N}eighbor {S}earch},
 volume = {23},
 year = {2017}
}

@article{wei2014projected,
 author = {Wei, Benchang and Guan, Tao and Yu, Junqing},
 journal = {IEEE multimedia},
 number = {3},
 pages = {41--51},
 publisher = {IEEE},
 title = {{P}rojected {R}esidual {V}ector {Q}uantization for {ANN} {S}earch},
 volume = {21},
 year = {2014}
}

@inproceedings{liu2020double,
 author = {Xiaorui Liu and
Yao Li and
Jiliang Tang and
Ming Yan},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/aistats/LiuLTY20.bib},
 booktitle = {The 23rd International Conference on Artificial Intelligence and Statistics,
{AISTATS} 2020, 26-28 August 2020, Online [Palermo, Sicily, Italy]},
 editor = {Silvia Chiappa and
Roberto Calandra},
 pages = {133--143},
 publisher = {{PMLR}},
 series = {Proceedings of Machine Learning Research},
 timestamp = {Sat, 23 Jan 2021 00:00:00 +0100},
 title = {A Double Residual Compression Algorithm for Efficient Distributed
Learning},
 url = {http://proceedings.mlr.press/v108/liu20a.html},
 volume = {108},
 year = {2020}
}

@inproceedings{chen2018adacomp,
 author = {Chia{-}Yu Chen and
Jungwook Choi and
Daniel Brand and
Ankur Agrawal and
Wei Zhang and
Kailash Gopalakrishnan},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/aaai/ChenCBAZG18.bib},
 booktitle = {Proceedings of the Thirty-Second {AAAI} Conference on Artificial Intelligence,
(AAAI-18), the 30th innovative Applications of Artificial Intelligence
(IAAI-18), and the 8th {AAAI} Symposium on Educational Advances in
Artificial Intelligence (EAAI-18), New Orleans, Louisiana, USA, February
2-7, 2018},
 editor = {Sheila A. McIlraith and
Kilian Q. Weinberger},
 pages = {2827--2835},
 publisher = {{AAAI} Press},
 timestamp = {Mon, 22 Oct 2018 01:00:00 +0200},
 title = {AdaComp : Adaptive Residual Gradient Compression for Data-Parallel
Distributed Training},
 url = {https://www.aaai.org/ocs/index.php/AAAI/AAAI18/paper/view/16859},
 year = {2018}
}

@article{li2021residual,
 author = {Li, Zefan and Ni, Bingbing and Li, Teng and Yang, Xiaokang and Zhang, Wenjun and Gao, Wen},
 journal = {IEEE Transactions on Multimedia},
 publisher = {IEEE},
 title = {{R}esidual {Q}uantization for {L}ow {B}it-width {N}eural {N}etworks},
 year = {2021}
}

@inproceedings{li2021trq,
 author = {Li, Yue and Ding, Wenrui and Liu, Chunlei and Zhang, Baochang and Guo, Guodong},
 booktitle = {Proceedings of the AAAI Conference on Artificial Intelligence},
 number = {10},
 pages = {8538--8546},
 title = {{TRQ}: {T}ernary {N}eural {N}etworks {W}ith {R}esidual {Q}uantization},
 volume = {35},
 year = {2021}
}

@incollection{auer2007dbpedia,
 author = {Auer, S{\"o}ren and Bizer, Christian and Kobilarov, Georgi and Lehmann, Jens and Cyganiak, Richard and Ives, Zachary},
 booktitle = {The semantic web},
 pages = {722--735},
 publisher = {Springer},
 title = {{DB}pedia: A {N}ucleus for a {W}eb of {O}pen {D}ata},
 year = {2007}
}

@inproceedings{maia2018fiqa,
 author = {Maia, Macedo and Handschuh, Siegfried and Freitas, Andr{\'e} and Davis, Brian and McDermott, Ross and Zarrouk, Manel and Balahur, Alexandra},
 booktitle = {Companion Proceedings of the The Web Conference 2018},
 pages = {1941--1942},
 title = {{WWW}'18 {O}pen {C}hallenge: {F}inancial {O}pinion {M}ining and {Q}uestion {A}nswering},
 year = {2018}
}

@inproceedings{boteva2016full,
 author = {Boteva, Vera and Gholipour, Demian and Sokolov, Artem and Riezler, Stefan},
 booktitle = {European Conference on Information Retrieval},
 organization = {Springer},
 pages = {716--722},
 title = {A {F}ull-text {L}earning to {R}ank {D}ataset for {M}edical {I}nformation {R}etrieval},
 year = {2016}
}

@inproceedings{voorhees2021trec,
 author = {Voorhees, Ellen and Alam, Tasmeer and Bedrick, Steven and Demner-Fushman, Dina and Hersh, William R and Lo, Kyle and Roberts, Kirk and Soboroff, Ian and Wang, Lucy Lu},
 booktitle = {ACM SIGIR Forum},
 number = {1},
 organization = {ACM New York, NY, USA},
 pages = {1--12},
 title = {{TREC}-{COVID}: {C}onstructing a {P}andemic {I}nformation {R}etrieval {T}est {C}ollection},
 volume = {54},
 year = {2021}
}

@article{al2016theano,
  title={Theano: A {Python} framework for fast computation of mathematical expressions},
  author={Al-Rfou, Rami and Alain, Guillaume and Almahairi, Amjad and Angermueller, Christof and Bahdanau, Dzmitry and Ballas, Nicolas and Bastien, Fr{\'e}d{\'e}ric and Bayer, Justin and Belikov, Anatoly and Belopolsky, Alexander and others},
  journal={arXiv e-prints},
  pages={arXiv--1605},
  year={2016}
}

@inproceedings{bondarenko2020overview,
 author = {Bondarenko, Alexander and Fr{\"o}be, Maik and Beloucif, Meriem and Gienapp, Lukas and Ajjour, Yamen and Panchenko, Alexander and Biemann, Chris and Stein, Benno and Wachsmuth, Henning and Potthast, Martin and others},
 booktitle = {International Conference of the Cross-Language Evaluation Forum for European Languages},
 organization = {Springer},
 pages = {384--395},
 title = {{O}verview of Touch{\'e} 2020: {A}rgument {R}etrieval},
 year = {2020}
}

@inproceedings{wachsmuth2018retrieval,
 address = {Melbourne, Australia},
 author = {Wachsmuth, Henning  and
Syed, Shahbaz  and
Stein, Benno},
 booktitle = {Proceedings of the 56th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
 doi = {10.18653/v1/P18-1023},
 pages = {241--251},
 publisher = {Association for Computational Linguistics},
 title = {Retrieval of the Best Counterargument without Prior Topic Knowledge},
 url = {https://aclanthology.org/P18-1023},
 year = {2018}
}

@article{diggelmann2020climate,
 author = {Diggelmann, Thomas and Boyd-Graber, Jordan and Bulian, Jannis and Ciaramita, Massimiliano and Leippold, Markus},
 journal = {arXiv preprint arXiv:2012.00614},
 title = {{CLIMATE}-{FEVER}: A {D}ataset for {V}erification of {R}eal-{W}orld {C}limate {C}laims},
 url = {https://arxiv.org/abs/2012.00614},
 year = {2020}
}

@inproceedings{thorne2018fever,
 address = {New Orleans, Louisiana},
 author = {Thorne, James  and
Vlachos, Andreas  and
Christodoulopoulos, Christos  and
Mittal, Arpit},
 booktitle = {Proceedings of the 2018 Conference of the North {A}merican Chapter of the Association for Computational Linguistics: Human Language Technologies, Volume 1 (Long Papers)},
 doi = {10.18653/v1/N18-1074},
 pages = {809--819},
 publisher = {Association for Computational Linguistics},
 title = {{FEVER}: a Large-scale Dataset for Fact Extraction and {VER}ification},
 url = {https://aclanthology.org/N18-1074},
 year = {2018}
}

@inproceedings{cohan2020specter,
 address = {Online},
 author = {Cohan, Arman  and
Feldman, Sergey  and
Beltagy, Iz  and
Downey, Doug  and
Weld, Daniel},
 booktitle = {Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics},
 doi = {10.18653/v1/2020.acl-main.207},
 pages = {2270--2282},
 publisher = {Association for Computational Linguistics},
 title = {{SPECTER}: Document-level Representation Learning using Citation-informed Transformers},
 url = {https://aclanthology.org/2020.acl-main.207},
 year = {2020}
}

@inproceedings{wadden2020fact,
 address = {Online},
 author = {Wadden, David  and
Lin, Shanchuan  and
Lo, Kyle  and
Wang, Lucy Lu  and
van Zuylen, Madeleine  and
Cohan, Arman  and
Hajishirzi, Hannaneh},
 booktitle = {Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP)},
 doi = {10.18653/v1/2020.emnlp-main.609},
 pages = {7534--7550},
 publisher = {Association for Computational Linguistics},
 title = {Fact or Fiction: Verifying Scientific Claims},
 url = {https://aclanthology.org/2020.emnlp-main.609},
 year = {2020}
}

@misc{stackexchange,
 journal = {Internet Archive},
 title = {{S}tack {E}xchange {D}ata {D}ump},
 url = {https://archive.org/details/stackexchange}
}

@article{wang2020minilm,
 author = {Wang, Wenhui and Wei, Furu and Dong, Li and Bao, Hangbo and Yang, Nan and Zhou, Ming},
 journal = {arXiv preprint arXiv:2002.10957},
 title = {{M}ini{LM}: {D}eep {S}elf-{A}ttention {D}istillation for {T}ask-{A}gnostic {C}ompression of {P}re-{T}rained {T}ransformers},
 url = {https://arxiv.org/abs/2002.10957},
 year = {2020}
}

@inproceedings{zhan2021optimizing,
 author = {Zhan, Jingtao and Mao, Jiaxin and Liu, Yiqun and Guo, Jiafeng and Zhang, Min and Ma, Shaoping},
 booktitle = {Proceedings of the 44th International ACM SIGIR Conference on Research and Development in Information Retrieval},
 pages = {1503--1512},
 title = {{O}ptimizing {D}ense {R}etrieval {M}odel {T}raining with {H}ard {N}egatives},
 year = {2021}
}

@inproceedings{chen2021contextualized,
 author = {Chen, Xuanang and He, Ben and Hui, Kai and Wang, Yiran and Sun, Le and Sun, Yingfei},
 booktitle = {Proceedings of the 44th International ACM SIGIR Conference on Research and Development in Information Retrieval},
 pages = {1617--1621},
 title = {{C}ontextualized {O}ffline {R}elevance {W}eighting for {E}fficient and {E}ffective {N}eural {R}etrieval},
 year = {2021}
}

@article{ouguz2021domain,
 author = {O{\u{g}}uz, Barlas and Lakhotia, Kushal and Gupta, Anchit and Lewis, Patrick and Karpukhin, Vladimir and Piktus, Aleksandra and Chen, Xilun and Riedel, Sebastian and Yih, Wen-tau and Gupta, Sonal and others},
 journal = {arXiv preprint arXiv:2107.13602},
 title = {{D}omain-matched {P}re-training {T}asks for {D}ense {R}etrieval},
 url = {https://arxiv.org/abs/2107.13602},
 year = {2021}
}

@article{ram2021learning,
 author = {Ram, Ori and Shachaf, Gal and Levy, Omer and Berant, Jonathan and Globerson, Amir},
 journal = {arXiv preprint arXiv:2112.07708},
 title = {{L}earning to {R}etrieve {P}assages without {S}upervision},
 url = {https://arxiv.org/abs/2112.07708},
 year = {2021}
}

@article{luan2021sparse,
 author = {Luan, Yi and Eisenstein, Jacob and Toutanova, Kristina and Collins, Michael},
 journal = {Transactions of the Association for Computational Linguistics},
 pages = {329--345},
 publisher = {MIT Press},
 title = {{S}parse, {D}ense, and {A}ttentional {R}epresentations for {T}ext {R}etrieval},
 volume = {9},
 year = {2021}
}


@misc{chen22in_context,
  doi = {10.48550/ARXIV.2205.01703},
  url = {https://arxiv.org/abs/2205.01703},
  author = {Chen, Mingda and Du, Jingfei and Pasunuru, Ramakanth and Mihaylov, Todor and Iyer, Srini and Stoyanov, Veselin and Kozareva, Zornitsa},
  keywords = {Computation and Language (cs.CL), FOS: Computer and information sciences, FOS: Computer and information sciences},
  title = {Improving In-Context Few-Shot Learning via Self-Supervised Training},
  publisher = {arXiv},
  year = {2022},
  copyright = {Creative Commons Attribution 4.0 International}
}


@inproceedings{
wei2022finetuned,
title={Finetuned Language Models are Zero-Shot Learners},
author={Jason Wei and Maarten Bosma and Vincent Zhao and Kelvin Guu and Adams Wei Yu and Brian Lester and Nan Du and Andrew M. Dai and Quoc V Le},
booktitle={International Conference on Learning Representations},
year={2022},
url={https://openreview.net/forum?id=gEZrGCozdqR}
}

@misc{sanh2021multitask,
      title={Multitask Prompted Training Enables Zero-Shot Task Generalization},
      author={Victor Sanh and Albert Webson and Colin Raffel and Stephen H. Bach and Lintang Sutawika and Zaid Alyafeai and Antoine Chaffin and Arnaud Stiegler and Teven Le Scao and Arun Raja and Manan Dey and M Saiful Bari and Canwen Xu and Urmish Thakker and Shanya Sharma Sharma and Eliza Szczechla and Taewoon Kim and Gunjan Chhablani and Nihal Nayak and Debajyoti Datta and Jonathan Chang and Mike Tian-Jian Jiang and Han Wang and Matteo Manica and Sheng Shen and Zheng Xin Yong and Harshit Pandey and Rachel Bawden and Thomas Wang and Trishala Neeraj and Jos Rozen and Abheesht Sharma and Andrea Santilli and Thibault Fevry and Jason Alan Fries and Ryan Teehan and Stella Biderman and Leo Gao and Tali Bers and Thomas Wolf and Alexander M. Rush},
      year={2021},
      eprint={2110.08207},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@misc{lin22unsupervised,
  doi = {10.48550/ARXIV.2204.07937},
  url = {https://arxiv.org/abs/2204.07937},
  author = {Lin, Bill Yuchen and Tan, Kangmin and Miller, Chris and Tian, Beiwen and Ren, Xiang},
  keywords = {Computation and Language (cs.CL), Artificial Intelligence (cs.AI), Machine Learning (cs.LG), FOS: Computer and information sciences, FOS: Computer and information sciences},
  title = {Unsupervised Cross-Task Generalization via Retrieval Augmentation},
  publisher = {arXiv},
  year = {2022},
  copyright = {Creative Commons Attribution 4.0 International}
}


@misc{nakano21webgpt,
  doi = {10.48550/ARXIV.2112.09332},
  url = {https://arxiv.org/abs/2112.09332},
  
  author = {Nakano, Reiichiro and Hilton, Jacob and Balaji, Suchir and Wu, Jeff and Ouyang, Long and Kim, Christina and Hesse, Christopher and Jain, Shantanu and Kosaraju, Vineet and Saunders, William and Jiang, Xu and Cobbe, Karl and Eloundou, Tyna and Krueger, Gretchen and Button, Kevin and Knight, Matthew and Chess, Benjamin and Schulman, John},
  
  keywords = {Computation and Language (cs.CL), Artificial Intelligence (cs.AI), Machine Learning (cs.LG), FOS: Computer and information sciences, FOS: Computer and information sciences},
  title = { {WebGPT}: Browser-assisted question-answering with human feedback},
  publisher = {arXiv},
  year = {2021},
  
  copyright = {arXiv.org perpetual, non-exclusive license}
}

@misc{shuster22language,
  doi = {10.48550/ARXIV.2203.13224},
  
  url = {https://arxiv.org/abs/2203.13224},
  
  author = {Shuster, Kurt and Komeili, Mojtaba and Adolphs, Leonard and Roller, Stephen and Szlam, Arthur and Weston, Jason},
  
  keywords = {Computation and Language (cs.CL), Artificial Intelligence (cs.AI), FOS: Computer and information sciences, FOS: Computer and information sciences},
  
  title = {Language Models that Seek for Knowledge: Modular Search and Generation for Dialogue and Prompt Completion},
  
  publisher = {arXiv},
  
  year = {2022},
  
  copyright = {arXiv.org perpetual, non-exclusive license}
}



@inproceedings{khandelwal2019generalization,
  title={Generalization through Memorization: Nearest Neighbor Language Models},
  author={Khandelwal, Urvashi and Levy, Omer and Jurafsky, Dan and Zettlemoyer, Luke and Lewis, Mike},
  booktitle={International Conference on Learning Representations},
  year={2019}
}

@article{levine2022standing,
  title={Standing on the shoulders of giant frozen language models},
  author={Levine, Yoav and Dalmedigos, Itay and Ram, Ori and Zeldes, Yoel and Jannai, Daniel and Muhlgay, Dor and Osin, Yoni and Lieber, Opher and Lenz, Barak and Shalev-Shwartz, Shai and others},
  journal={arXiv preprint arXiv:2204.10019},
  year={2022}
}

@inproceedings{xu-etal-2022-beyond,
    title = "Beyond Goldfish Memory: Long-Term Open-Domain Conversation",
    author = "Xu, Jing  and
      Szlam, Arthur  and
      Weston, Jason",
    booktitle = "Proceedings of the 60th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)",
    month = may,
    year = "2022",
    address = "Dublin, Ireland",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2022.acl-long.356",
    pages = "5180--5197",
    abstract = "Despite recent improvements in open-domain dialogue models, state of the art models are trained and evaluated on short conversations with little context. In contrast, the long-term conversation setting has hardly been studied. In this work we collect and release a human-human dataset consisting of multiple chat sessions whereby the speaking partners learn about each other{'}s interests and discuss the things they have learnt from past sessions. We show how existing models trained on existing datasets perform poorly in this long-term conversation setting in both automatic and human evaluations, and we study long-context models that can perform much better. In particular, we find retrieval-augmented methods and methods with an ability to summarize and recall previous conversations outperform the standard encoder-decoder architectures currently considered state of the art.",
}

@article{komeili2021internet,
  title={Internet-augmented dialogue generation},
  author={Komeili, Mojtaba and Shuster, Kurt and Weston, Jason},
  journal={arXiv preprint arXiv:2107.07566},
  year={2021}
}

@inproceedings{gu-etal-2022-pptX,
    title = "{PPT}: Pre-trained Prompt Tuning for Few-shot Learning",
    author = "Gu, Yuxian  and
      Han, Xu  and
      Liu, Zhiyuan  and
      Huang, Minlie",
    booktitle = "Proceedings of the 60th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)",
    month = may,
    year = "2022",
    address = "Dublin, Ireland",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2022.acl-long.576",
    pages = "8410--8423",
    abstract = "Prompts for pre-trained language models (PLMs) have shown remarkable performance by bridging the gap between pre-training tasks and various downstream tasks. Among these methods, prompt tuning, which freezes PLMs and only tunes soft prompts, provides an efficient and effective solution for adapting large-scale PLMs to downstream tasks. However, prompt tuning is yet to be fully explored. In our pilot experiments, we find that prompt tuning performs comparably with conventional full-model tuning when downstream data are sufficient, whereas it is much worse under few-shot learning settings, which may hinder the application of prompt tuning. We attribute this low performance to the manner of initializing soft prompts. Therefore, in this work, we propose to pre-train prompts by adding soft prompts into the pre-training stage to obtain a better initialization. We name this Pre-trained Prompt Tuning framework {``}PPT{''}. To ensure the generalization of PPT, we formulate similar classification tasks into a unified task form and pre-train soft prompts for this unified task. Extensive experiments show that tuning pre-trained prompts for downstream tasks can reach or even outperform full-model fine-tuning under both full-data and few-shot settings. Our approach is effective and efficient for using large-scale PLMs in practice.",
}

@inproceedings{
zhang2022differentiable,
title={Differentiable Prompt Makes Pre-trained Language Models Better Few-shot Learners},
author={Ningyu Zhang and Luoqiu Li and Xiang Chen and Shumin Deng and Zhen Bi and Chuanqi Tan and Fei Huang and Huajun Chen},
booktitle={International Conference on Learning Representations},
year={2022},
url={https://openreview.net/forum?id=ek9a0qIafW}
}

@article{santhanam2021colbertv2,
  title={{C}ol{BERT}v2: {E}ffective and {E}fficient {R}etrieval via {L}ightweight {L}ate {I}nteraction},
  author={Santhanam, Keshav and Khattab, Omar and Saad-Falcon, Jon and Potts, Christopher and Zaharia, Matei},
  journal={arXiv preprint arXiv:2112.01488},
  year={2021}
}


@article{zeng2022socratic,
  title={{S}ocratic {M}odels: {C}omposing {Z}ero-shot {M}ultimodal {R}easoning with {L}anguage},
  author={Zeng, Andy and Wong, Adrian and Welker, Stefan and Choromanski, Krzysztof and Tombari, Federico and Purohit, Aveek and Ryoo, Michael and Sindhwani, Vikas and Lee, Johnny and Vanhoucke, Vincent and others},
  journal={arXiv preprint arXiv:2204.00598},
  year={2022}
}

@article{santhanam2022plaid,
  title={{PLAID}: {A}n {E}fficient {E}ngine for {L}ate {I}nteraction {R}etrieval},
  author={Santhanam, Keshav and Khattab, Omar and Potts, Christopher and Zaharia, Matei},
  journal={arXiv preprint arXiv:2205.09707},
  year={2022}
}

@article{gao2020pile,
  title={{T}he {P}ile: {A}n 800{GB} {D}ataset of {D}iverse {T}ext for {L}anguage {M}odeling},
  author={Gao, Leo and Biderman, Stella and Black, Sid and Golding, Laurence and Hoppe, Travis and Foster, Charles and Phang, Jason and He, Horace and Thite, Anish and Nabeshima, Noa and others},
  journal={arXiv preprint arXiv:2101.00027},
  year={2020}
}

@article{lieber2021jurassic,
  title={{J}urassic-1: {T}echnical details and evaluation},
  author={Lieber, Opher and Sharir, Or and Lenz, Barak and Shoham, Yoav},
  journal={White Paper. AI21 Labs},
  year={2021}
}


 @misc{adept,
 title={ACT-1: Transformer for actions},
 url={https://www.adept.ai/act},
 journal={Adept}
 } 

 @article{karpas2022mrkl,
  title={MRKL Systems: A modular, neuro-symbolic architecture that combines large language models, external knowledge sources and discrete reasoning},
  author={Karpas, Ehud and Abend, Omri and Belinkov, Yonatan and Lenz, Barak and Lieber, Opher and Ratner, Nir and Shoham, Yoav and Bata, Hofit and Levine, Yoav and Leyton-Brown, Kevin and others},
  journal={arXiv preprint arXiv:2205.00445},
  year={2022}
}

@article{smith2022using,
  title={Using deepspeed and megatron to train megatron-turing nlg 530b, a large-scale generative language model},
  author={Smith, Shaden and Patwary, Mostofa and Norick, Brandon and LeGresley, Patrick and Rajbhandari, Samyam and Casper, Jared and Liu, Zhun and Prabhumoye, Shrimai and Zerveas, George and Korthikanti, Vijay and others},
  journal={arXiv preprint arXiv:2201.11990},
  year={2022}
}

@article{hoffmann2022training,
  title={Training compute-optimal large language models},
  author={Hoffmann, Jordan and Borgeaud, Sebastian and Mensch, Arthur and Buchatskaya, Elena and Cai, Trevor and Rutherford, Eliza and Casas, Diego de Las and Hendricks, Lisa Anne and Welbl, Johannes and Clark, Aidan and others},
  journal={arXiv preprint arXiv:2203.15556},
  year={2022}
}

@article{scao2022bloom,
  title={Bloom: A 176b-parameter open-access multilingual language model},
  author={Scao, Teven Le and Fan, Angela and Akiki, Christopher and Pavlick, Ellie and Ili{\'c}, Suzana and Hesslow, Daniel and Castagn{\'e}, Roman and Luccioni, Alexandra Sasha and Yvon, Fran{\c{c}}ois and Gall{\'e}, Matthias and others},
  journal={arXiv preprint arXiv:2211.05100},
  year={2022}
}

@article{wei2022emergent,
  title={Emergent abilities of large language models},
  author={Wei, Jason and Tay, Yi and Bommasani, Rishi and Raffel, Colin and Zoph, Barret and Borgeaud, Sebastian and Yogatama, Dani and Bosma, Maarten and Zhou, Denny and Metzler, Donald and others},
  journal={arXiv preprint arXiv:2206.07682},
  year={2022}
}

@inproceedings{reynolds2021prompt,
  title={Prompt programming for large language models: Beyond the few-shot paradigm},
  author={Reynolds, Laria and McDonell, Kyle},
  booktitle={Extended Abstracts of the 2021 CHI Conference on Human Factors in Computing Systems},
  pages={1--7},
  year={2021}
}

@inproceedings{zhao2021calibrate,
  title={Calibrate before use: Improving few-shot performance of language models},
  author={Zhao, Zihao and Wallace, Eric and Feng, Shi and Klein, Dan and Singh, Sameer},
  booktitle={International Conference on Machine Learning},
  pages={12697--12706},
  year={2021},
  organization={PMLR}
}

@article{holtzman2021surface,
  title={Surface form competition: Why the highest probability answer isn't always right},
  author={Holtzman, Ari and West, Peter and Shwartz, Vered and Choi, Yejin and Zettlemoyer, Luke},
  journal={arXiv preprint arXiv:2104.08315},
  year={2021}
}

@article{min2021noisy,
  title={Noisy channel language model prompting for few-shot text classification},
  author={Min, Sewon and Lewis, Mike and Hajishirzi, Hannaneh and Zettlemoyer, Luke},
  journal={arXiv preprint arXiv:2108.04106},
  year={2021}
}

@article{min2022rethinking,
  title={Rethinking the Role of Demonstrations: What Makes In-Context Learning Work?},
  author={Min, Sewon and Lyu, Xinxi and Holtzman, Ari and Artetxe, Mikel and Lewis, Mike and Hajishirzi, Hannaneh and Zettlemoyer, Luke},
  journal={arXiv preprint arXiv:2202.12837},
  year={2022}
}

@article{wei2021pretrained,
  title={Why do pretrained language models help in downstream tasks? an analysis of head and prompt tuning},
  author={Wei, Colin and Xie, Sang Michael and Ma, Tengyu},
  journal={Advances in Neural Information Processing Systems},
  volume={34},
  pages={16158--16170},
  year={2021}
}

@article{xie2021explanation,
  title={An explanation of in-context learning as implicit bayesian inference},
  author={Xie, Sang Michael and Raghunathan, Aditi and Liang, Percy and Ma, Tengyu},
  journal={arXiv preprint arXiv:2111.02080},
  year={2021}
}

@article{olsson2022context,
  title={In-context learning and induction heads},
  author={Olsson, Catherine and Elhage, Nelson and Nanda, Neel and Joseph, Nicholas and DasSarma, Nova and Henighan, Tom and Mann, Ben and Askell, Amanda and Bai, Yuntao and Chen, Anna and others},
  journal={arXiv preprint arXiv:2209.11895},
  year={2022}
}

@article{kovcisky2018narrativeqa,
  title={The narrativeqa reading comprehension challenge},
  author={Ko{\v{c}}isk{\`y}, Tom{\'a}{\v{s}} and Schwarz, Jonathan and Blunsom, Phil and Dyer, Chris and Hermann, Karl Moritz and Melis, G{\'a}bor and Grefenstette, Edward},
  journal={Transactions of the Association for Computational Linguistics},
  volume={6},
  pages={317--328},
  year={2018},
  publisher={MIT Press}
}

@article{huang2019cosmos,
  title={Cosmos QA: Machine reading comprehension with contextual commonsense reasoning},
  author={Huang, Lifu and Bras, Ronan Le and Bhagavatula, Chandra and Choi, Yejin},
  journal={arXiv preprint arXiv:1909.00277},
  year={2019}
}

@article{mallen2022not,
  title={When Not to Trust Language Models: Investigating Effectiveness and Limitations of Parametric and Non-Parametric Memories},
  author={Mallen, Alex and Asai, Akari and Zhong, Victor and Das, Rajarshi and Hajishirzi, Hannaneh and Khashabi, Daniel},
  journal={arXiv preprint arXiv:2212.10511},
  year={2022}
}

@article{trivedi2022musique,
  title={MuSiQue: Multihop Questions via Single-hop Question Composition},
  author={Trivedi, Harsh and Balasubramanian, Niranjan and Khot, Tushar and Sabharwal, Ashish},
  journal={Transactions of the Association for Computational Linguistics},
  volume={10},
  pages={539--554},
  year={2022},
  publisher={MIT Press}
}

@article{khattab2022demonstrate,
  title={Demonstrate-Search-Predict: Composing retrieval and language models for knowledge-intensive NLP},
  author={Khattab, Omar and Santhanam, Keshav and Li, Xiang Lisa and Hall, David and Liang, Percy and Potts, Christopher and Zaharia, Matei},
  journal={arXiv preprint arXiv:2212.14024},
  year={2022}
}

@article{chen2022program,
  title={Program of thoughts prompting: Disentangling computation from reasoning for numerical reasoning tasks},
  author={Chen, Wenhu and Ma, Xueguang and Wang, Xinyi and Cohen, William W},
  journal={arXiv preprint arXiv:2211.12588},
  year={2022}
}

@article{yao2023tree,
  title={Tree of thoughts: Deliberate problem solving with large language models},
  author={Yao, Shunyu and Yu, Dian and Zhao, Jeffrey and Shafran, Izhak and Griffiths, Thomas L and Cao, Yuan and Narasimhan, Karthik},
  journal={arXiv preprint arXiv:2305.10601},
  year={2023}
}

@article{chen2023frugalgpt,
  title={FrugalGPT: How to Use Large Language Models While Reducing Cost and Improving Performance},
  author={Chen, Lingjiao and Zaharia, Matei and Zou, James},
  journal={arXiv preprint arXiv:2305.05176},
  year={2023}
}

@article{trivedi2022interleaving,
  title={Interleaving retrieval with chain-of-thought reasoning for knowledge-intensive multi-step questions},
  author={Trivedi, Harsh and Balasubramanian, Niranjan and Khot, Tushar and Sabharwal, Ashish},
  journal={arXiv preprint arXiv:2212.10509},
  year={2022}
}

@inproceedings{gao2023rarr,
  title={Rarr: Researching and revising what language models say, using language models},
  author={Gao, Luyu and Dai, Zhuyun and Pasupat, Panupong and Chen, Anthony and Chaganty, Arun Tejasvi and Fan, Yicheng and Zhao, Vincent and Lao, Ni and Lee, Hongrae and Juan, Da-Cheng and others},
  booktitle={Proceedings of the 61st Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
  pages={16477--16508},
  year={2023}
}

@inproceedings{gao2023pal,
  title={Pal: Program-aided language models},
  author={Gao, Luyu and Madaan, Aman and Zhou, Shuyan and Alon, Uri and Liu, Pengfei and Yang, Yiming and Callan, Jamie and Neubig, Graham},
  booktitle={International Conference on Machine Learning},
  pages={10764--10799},
  year={2023},
  organization={PMLR}
}

@article{zheng2023progressive,
  title={Progressive-hint prompting improves reasoning in large language models},
  author={Zheng, Chuanyang and Liu, Zhengying and Xie, Enze and Li, Zhenguo and Li, Yu},
  journal={arXiv preprint arXiv:2304.09797},
  year={2023}
}

@article{zhou2022least,
  title={Least-to-most prompting enables complex reasoning in large language models},
  author={Zhou, Denny and Sch{\"a}rli, Nathanael and Hou, Le and Wei, Jason and Scales, Nathan and Wang, Xuezhi and Schuurmans, Dale and Cui, Claire and Bousquet, Olivier and Le, Quoc and others},
  journal={arXiv preprint arXiv:2205.10625},
  year={2022}
}

@article{anil2023palm,
  title={Palm 2 technical report},
  author={Anil, Rohan and Dai, Andrew M and Firat, Orhan and Johnson, Melvin and Lepikhin, Dmitry and Passos, Alexandre and Shakeri, Siamak and Taropa, Emanuel and Bailey, Paige and Chen, Zhifeng and others},
  journal={arXiv preprint arXiv:2305.10403},
  year={2023}
}

@article{touvron2023llama,
  title={Llama 2: Open foundation and fine-tuned chat models},
  author={Touvron, Hugo and Martin, Louis and Stone, Kevin and Albert, Peter and Almahairi, Amjad and Babaei, Yasmine and Bashlykov, Nikolay and Batra, Soumya and Bhargava, Prajjwal and Bhosale, Shruti and others},
  journal={arXiv preprint arXiv:2307.09288},
  year={2023}
}

@article{zhao2023automatic,
  title={Automatic Model Selection with Large Language Models for Reasoning},
  author={Zhao, Xu and Xie, Yuxi and Kawaguchi, Kenji and He, Junxian and Xie, Qizhe},
  journal={arXiv preprint arXiv:2305.14333},
  year={2023}
}

@article{chen2023reconcile,
  title={ReConcile: Round-Table Conference Improves Reasoning via Consensus among Diverse LLMs},
  author={Chen, Justin Chih-Yao and Saha, Swarnadeep and Bansal, Mohit},
  journal={arXiv preprint arXiv:2309.13007},
  year={2023}
}


@inproceedings{tpe,
 author = {Bergstra, James and Bardenet, R\'{e}mi and Bengio, Yoshua and K\'{e}gl, Bal\'{a}zs},
 booktitle = {Advances in Neural Information Processing Systems},
 editor = {J. Shawe-Taylor and R. Zemel and P. Bartlett and F. Pereira and K.Q. Weinberger},
 pages = {},
 publisher = {Curran Associates, Inc.},
 title = {Algorithms for Hyper-Parameter Optimization},
 url = {https://proceedings.neurips.cc/paper_files/paper/2011/file/86e8f7ab32cfd12577bc2619bc635690-Paper.pdf},
 volume = {24},
 year = {2011}
}

@inproceedings{yang-etal-2018-hotpotqa,
    title = "{H}otpot{QA}: A Dataset for Diverse, Explainable Multi-hop Question Answering",
    author = "Yang, Zhilin  and
      Qi, Peng  and
      Zhang, Saizheng  and
      Bengio, Yoshua  and
      Cohen, William  and
      Salakhutdinov, Ruslan  and
      Manning, Christopher D.",
    editor = "Riloff, Ellen  and
      Chiang, David  and
      Hockenmaier, Julia  and
      Tsujii, Jun{'}ichi",
    booktitle = "Proceedings of the 2018 Conference on Empirical Methods in Natural Language Processing",
    month = oct # "-" # nov,
    year = "2018",
    address = "Brussels, Belgium",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/D18-1259",
    doi = "10.18653/v1/D18-1259",
    pages = "2369--2380",
    abstract = "Existing question answering (QA) datasets fail to train QA systems to perform complex reasoning and provide explanations for answers. We introduce HotpotQA, a new dataset with 113k Wikipedia-based question-answer pairs with four key features: (1) the questions require finding and reasoning over multiple supporting documents to answer; (2) the questions are diverse and not constrained to any pre-existing knowledge bases or knowledge schemas; (3) we provide sentence-level supporting facts required for reasoning, allowing QA systems to reason with strong supervision and explain the predictions; (4) we offer a new type of factoid comparison questions to test QA systems{'} ability to extract relevant facts and perform necessary comparison. We show that HotpotQA is challenging for the latest QA systems, and the supporting facts enable models to improve performance and make explainable predictions.",
}
@incollection{Bengio+chapter2007,
author = {Bengio, Yoshua and LeCun, Yann},
booktitle = {Large Scale Kernel Machines},
publisher = {MIT Press},
title = {Scaling Learning Algorithms Towards {AI}},
year = {2007}
}

@article{Hinton06,
author = {Hinton, Geoffrey E. and Osindero, Simon and Teh, Yee Whye},
journal = {Neural Computation},
pages = {1527--1554},
title = {A Fast Learning Algorithm for Deep Belief Nets},
volume = {18},
year = {2006}
}

@book{goodfellow2016deep,
title={Deep learning},
author={Goodfellow, Ian and Bengio, Yoshua and Courville, Aaron and Bengio, Yoshua},
volume={1},
year={2016},
publisher={MIT Press}
}

@misc{khattab2021relevanceguided,
      title={Relevance-guided Supervision for OpenQA with ColBERT}, 
      author={Omar Khattab and Christopher Potts and Matei Zaharia},
      year={2021},
      eprint={2007.00814},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@inproceedings{li-liang-2021-prefix,
    title = "Prefix-Tuning: Optimizing Continuous Prompts for Generation",
    author = "Li, Xiang Lisa  and
      Liang, Percy",
    booktitle = "Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers)",
    month = aug,
    year = "2021",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2021.acl-long.353",
    doi = "10.18653/v1/2021.acl-long.353",
    pages = "4582--4597",
    abstract = "Fine-tuning is the de facto way of leveraging large pretrained language models for downstream tasks. However, fine-tuning modifies all the language model parameters and therefore necessitates storing a full copy for each task. In this paper, we propose prefix-tuning, a lightweight alternative to fine-tuning for natural language generation tasks, which keeps language model parameters frozen and instead optimizes a sequence of continuous task-specific vectors, which we call the prefix. Prefix-tuning draws inspiration from prompting for language models, allowing subsequent tokens to attend to this prefix as if it were {``}virtual tokens{''}. We apply prefix-tuning to GPT-2 for table-to-text generation and to BART for summarization. We show that by learning only 0.1{\%} of the parameters, prefix-tuning obtains comparable performance in the full data setting, outperforms fine-tuning in low-data settings, and extrapolates better to examples with topics that are unseen during training.",
}

@inproceedings{qin-eisner-2021-learning,
    title = "Learning How to Ask: Querying {LM}s with Mixtures of Soft Prompts",
    author = "Qin, Guanghui  and
      Eisner, Jason",
    booktitle = "Proceedings of the 2021 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies",
    month = jun,
    year = "2021",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2021.naacl-main.410",
    doi = "10.18653/v1/2021.naacl-main.410",
    pages = "5203--5212",
    abstract = "Natural-language prompts have recently been used to coax pretrained language models into performing other AI tasks, using a fill-in-the-blank paradigm (Petroni et al., 2019) or a few-shot extrapolation paradigm (Brown et al., 2020). For example, language models retain factual knowledge from their training corpora that can be extracted by asking them to {``}fill in the blank{''} in a sentential prompt. However, where does this prompt come from? We explore the idea of learning prompts by gradient descent{---}either fine-tuning prompts taken from previous work, or starting from random initialization. Our prompts consist of {``}soft words,{''} i.e., continuous vectors that are not necessarily word type embeddings from the language model. Furthermore, for each task, we optimize a mixture of prompts, learning which prompts are most effective and how to ensemble them. Across multiple English LMs and tasks, our approach hugely outperforms previous methods, showing that the implicit factual knowledge in language models was previously underestimated. Moreover, this knowledge is cheap to elicit: random initialization is nearly as good as informed initialization.",
}

@misc{ziegler2020finetuning,
      title={Fine-Tuning Language Models from Human Preferences}, 
      author={Daniel M. Ziegler and Nisan Stiennon and Jeffrey Wu and Tom B. Brown and Alec Radford and Dario Amodei and Paul Christiano and Geoffrey Irving},
      year={2020},
      eprint={1909.08593},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@inproceedings{
khattab2024dspy,
title={{DSP}y: Compiling Declarative Language Model Calls into State-of-the-Art Pipelines},
author={Omar Khattab and Arnav Singhvi and Paridhi Maheshwari and Zhiyuan Zhang and Keshav Santhanam and Sri Vardhamanan A and Saiful Haq and Ashutosh Sharma and Thomas T. Joshi and Hanna Moazam and Heather Miller and Matei Zaharia and Christopher Potts},
booktitle={The Twelfth International Conference on Learning Representations},
year={2024},
url={https://openreview.net/forum?id=sY5N0zY5Od}
}

@article{liu2023gpt,
  title={GPT understands, too},
  author={Liu, Xiao and Zheng, Yanan and Du, Zhengxiao and Ding, Ming and Qian, Yujie and Yang, Zhilin and Tang, Jie},
  journal={AI Open},
  year={2023},
  publisher={Elsevier}
}

@misc{wei2023chainofthought,
      title={Chain-of-Thought Prompting Elicits Reasoning in Large Language Models}, 
      author={Jason Wei and Xuezhi Wang and Dale Schuurmans and Maarten Bosma and Brian Ichter and Fei Xia and Ed Chi and Quoc Le and Denny Zhou},
      year={2023},
      eprint={2201.11903},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@inproceedings{yang2018hotpotqa,
  title={{HotpotQA}: A Dataset for Diverse, Explainable Multi-hop Question Answering},
  author={Yang, Zhilin and Qi, Peng and Zhang, Saizheng and Bengio, Yoshua and Cohen, William W. and Salakhutdinov, Ruslan and Manning, Christopher D.},
  booktitle={Conference on Empirical Methods in Natural Language Processing ({EMNLP})},
  year={2018}
}

@misc{zhou2023large,
      title={Large Language Models Are Human-Level Prompt Engineers}, 
      author={Yongchao Zhou and Andrei Ioan Muresanu and Ziwen Han and Keiran Paster and Silviu Pitis and Harris Chan and Jimmy Ba},
      year={2023},
      eprint={2211.01910},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@misc{yao2023react,
      title={ReAct: Synergizing Reasoning and Acting in Language Models}, 
      author={Shunyu Yao and Jeffrey Zhao and Dian Yu and Nan Du and Izhak Shafran and Karthik Narasimhan and Yuan Cao},
      year={2023},
      eprint={2210.03629},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{cobbe2021training,
      title={Training Verifiers to Solve Math Word Problems}, 
      author={Karl Cobbe and Vineet Kosaraju and Mohammad Bavarian and Mark Chen and Heewoo Jun and Lukasz Kaiser and Matthias Plappert and Jerry Tworek and Jacob Hilton and Reiichiro Nakano and Christopher Hesse and John Schulman},
      year={2021},
      eprint={2110.14168},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@misc{wang2020superglue,
      title={SuperGLUE: A Stickier Benchmark for General-Purpose Language Understanding Systems}, 
      author={Alex Wang and Yada Pruksachatkun and Nikita Nangia and Amanpreet Singh and Julian Michael and Felix Hill and Omer Levy and Samuel R. Bowman},
      year={2020},
      eprint={1905.00537},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{touvron2023llama,
      title={Llama 2: Open Foundation and Fine-Tuned Chat Models}, 
      author={Hugo Touvron and Louis Martin and Kevin Stone and Peter Albert and Amjad Almahairi and Yasmine Babaei and Nikolay Bashlykov and Soumya Batra and Prajjwal Bhargava and Shruti Bhosale and Dan Bikel and Lukas Blecher and Cristian Canton Ferrer and Moya Chen and Guillem Cucurull and David Esiobu and Jude Fernandes and Jeremy Fu and Wenyin Fu and Brian Fuller and Cynthia Gao and Vedanuj Goswami and Naman Goyal and Anthony Hartshorn and Saghar Hosseini and Rui Hou and Hakan Inan and Marcin Kardas and Viktor Kerkez and Madian Khabsa and Isabel Kloumann and Artem Korenev and Punit Singh Koura and Marie-Anne Lachaux and Thibaut Lavril and Jenya Lee and Diana Liskovich and Yinghai Lu and Yuning Mao and Xavier Martinet and Todor Mihaylov and Pushkar Mishra and Igor Molybog and Yixin Nie and Andrew Poulton and Jeremy Reizenstein and Rashi Rungta and Kalyan Saladi and Alan Schelten and Ruan Silva and Eric Michael Smith and Ranjan Subramanian and Xiaoqing Ellen Tan and Binh Tang and Ross Taylor and Adina Williams and Jian Xiang Kuan and Puxin Xu and Zheng Yan and Iliyan Zarov and Yuchen Zhang and Angela Fan and Melanie Kambadur and Sharan Narang and Aurelien Rodriguez and Robert Stojnic and Sergey Edunov and Thomas Scialom},
      year={2023},
      eprint={2307.09288},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@inproceedings{he2022hyperprompt,
  title={Hyperprompt: Prompt-based task-conditioning of transformers},
  author={He, Yun and Zheng, Steven and Tay, Yi and Gupta, Jai and Du, Yu and Aribandi, Vamsi and Zhao, Zhe and Li, YaGuang and Chen, Zhao and Metzler, Donald and others},
  booktitle={International Conference on Machine Learning},
  pages={8678--8690},
  year={2022},
  organization={PMLR}
}

@inproceedings{shin-etal-2020-autoprompt,
    title = "{A}uto{P}rompt: {E}liciting {K}nowledge from {L}anguage {M}odels with {A}utomatically {G}enerated {P}rompts",
    author = "Shin, Taylor  and
      Razeghi, Yasaman  and
      Logan IV, Robert L.  and
      Wallace, Eric  and
      Singh, Sameer",
    booktitle = "Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP)",
    month = nov,
    year = "2020",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2020.emnlp-main.346",
    doi = "10.18653/v1/2020.emnlp-main.346",
    pages = "4222--4235",
    abstract = "The remarkable success of pretrained language models has motivated the study of what kinds of knowledge these models learn during pretraining. Reformulating tasks as fill-in-the-blanks problems (e.g., cloze tests) is a natural approach for gauging such knowledge, however, its usage is limited by the manual effort and guesswork required to write suitable prompts. To address this, we develop AutoPrompt, an automated method to create prompts for a diverse set of tasks, based on a gradient-guided search. Using AutoPrompt, we show that masked language models (MLMs) have an inherent capability to perform sentiment analysis and natural language inference without additional parameters or finetuning, sometimes achieving performance on par with recent state-of-the-art supervised models. We also show that our prompts elicit more accurate factual knowledge from MLMs than the manually created prompts on the LAMA benchmark, and that MLMs can be used as relation extractors more effectively than supervised relation extraction models. These results demonstrate that automatically generated prompts are a viable parameter-free alternative to existing probing methods, and as pretrained LMs become more sophisticated and capable, potentially a replacement for finetuning.",
}

@inproceedings{gao-etal-2021-making,
    title = "Making Pre-trained Language Models Better Few-shot Learners",
    author = "Gao, Tianyu  and
      Fisch, Adam  and
      Chen, Danqi",
    booktitle = "Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers)",
    month = aug,
    year = "2021",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2021.acl-long.295",
    doi = "10.18653/v1/2021.acl-long.295",
    pages = "3816--3830",
    abstract = "The recent GPT-3 model (Brown et al., 2020) achieves remarkable few-shot performance solely by leveraging a natural-language prompt and a few task demonstrations as input context. Inspired by their findings, we study few-shot learning in a more practical scenario, where we use smaller language models for which fine-tuning is computationally efficient. We present LM-BFF{---}better few-shot fine-tuning of language models{---}a suite of simple and complementary techniques for fine-tuning language models on a small number of annotated examples. Our approach includes (1) prompt-based fine-tuning together with a novel pipeline for automating prompt generation; and (2) a refined strategy for dynamically and selectively incorporating demonstrations into each context. Finally, we present a systematic evaluation for analyzing few-shot performance on a range of NLP tasks, including classification and regression. Our experiments demonstrate that our methods combine to dramatically outperform standard fine-tuning procedures in this low resource setting, achieving up to 30{\%} absolute improvement, and 11{\%} on average across all tasks. Our approach makes minimal assumptions on task resources and domain expertise, and hence constitutes a strong task-agnostic method for few-shot learning.",
}

@article{wen2023hard,
  title={Hard prompts made easy: Gradient-based discrete optimization for prompt tuning and discovery},
  author={Wen, Yuxin and Jain, Neel and Kirchenbauer, John and Goldblum, Micah and Geiping, Jonas and Goldstein, Tom},
  journal={arXiv preprint arXiv:2302.03668},
  year={2023}
}

@article{chen2023instructzero,
  title={InstructZero: Efficient Instruction Optimization for Black-Box Large Language Models},
  author={Chen, Lichang and Chen, Jiuhai and Goldstein, Tom and Huang, Heng and Zhou, Tianyi},
  journal={arXiv preprint arXiv:2306.03082},
  year={2023}
}

@article{fernando2023promptbreeder,
  title={Promptbreeder: Self-Referential Self-Improvement Via Prompt Evolution},
  author={Fernando, Chrisantha and Banarse, Dylan and Michalewski, Henryk and Osindero, Simon and Rockt{\"a}schel, Tim},
  journal={arXiv preprint arXiv:2309.16797},
  year={2023}
}

@article{yang2023large,
  title={Large language models as optimizers},
  author={Yang, Chengrun and Wang, Xuezhi and Lu, Yifeng and Liu, Hanxiao and Le, Quoc V and Zhou, Denny and Chen, Xinyun},
  journal={arXiv preprint arXiv:2309.03409},
  year={2023}
}

@article{pryzant2023automatic,
  title={Automatic prompt optimization with" gradient descent" and beam search},
  author={Pryzant, Reid and Iter, Dan and Li, Jerry and Lee, Yin Tat and Zhu, Chenguang and Zeng, Michael},
  journal={arXiv preprint arXiv:2305.03495},
  year={2023}
}

@inproceedings{zhang2022tempera,
  title={Tempera: Test-time prompt editing via reinforcement learning},
  author={Zhang, Tianjun and Wang, Xuezhi and Zhou, Denny and Schuurmans, Dale and Gonzalez, Joseph E},
  booktitle={The Eleventh International Conference on Learning Representations},
  year={2022}
}

@inproceedings{deng-etal-2022-rlprompt,
    title = "{RLP}rompt: Optimizing Discrete Text Prompts with Reinforcement Learning",
    author = "Deng, Mingkai  and
      Wang, Jianyu  and
      Hsieh, Cheng-Ping  and
      Wang, Yihan  and
      Guo, Han  and
      Shu, Tianmin  and
      Song, Meng  and
      Xing, Eric  and
      Hu, Zhiting",
    booktitle = "Proceedings of the 2022 Conference on Empirical Methods in Natural Language Processing",
    month = dec,
    year = "2022",
    address = "Abu Dhabi, United Arab Emirates",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2022.emnlp-main.222",
    doi = "10.18653/v1/2022.emnlp-main.222",
    pages = "3369--3391",
    abstract = "Prompting has shown impressive success in enabling large pre-trained language models (LMs) to perform diverse NLP tasks, especially with only few downstream data. Automatically finding the optimal prompt for each task, however, is challenging. Most existing work resorts to tuning *soft* prompts (e.g., embeddings) which fall short of interpretability, reusability across LMs, and applicability when gradients are not accessible. *Discrete* prompts, on the other hand, are difficult to optimize, and are often created by {``}enumeration (e.g., paraphrasing)-then-selection{''} heuristics that do not explore the prompt space systematically. This paper proposes RLPrompt, an efficient discrete prompt optimization approach with reinforcement learning (RL). RLPrompt formulates a parameter-efficient policy network that generates the optimized discrete prompt after training with reward. To harness the complex and stochastic reward signals from the large LM environment, we incorporate effective reward stabilization that substantially enhances training efficiency. RLPrompt is flexibly applicable to different types of LMs, such as masked (e.g., BERT) and left-to-right models (e.g., GPTs), for both classification and generation tasks. Experiments on few-shot classification and unsupervised text style transfer show superior performance over a wide range of existing fine-tuning or prompting methods. Interestingly, the resulting optimized prompts are often ungrammatical gibberish text; and surprisingly, those gibberish prompts are transferrable between different LMs to retain significant performance, indicating that LM prompting may not follow human language patterns.",
}

@article{hao2022optimizing,
  title={Optimizing prompts for text-to-image generation},
  author={Hao, Yaru and Chi, Zewen and Dong, Li and Wei, Furu},
  journal={arXiv preprint arXiv:2212.09611},
  year={2022}
}

@misc{https://doi.org/10.48550/arxiv.2210.11416,
  doi = {10.48550/ARXIV.2210.11416},
  
  url = {https://arxiv.org/abs/2210.11416},
  
  author = {Chung, Hyung Won and Hou, Le and Longpre, Shayne and Zoph, Barret and Tay, Yi and Fedus, William and Li, Eric and Wang, Xuezhi and Dehghani, Mostafa and Brahma, Siddhartha and Webson, Albert and Gu, Shixiang Shane and Dai, Zhuyun and Suzgun, Mirac and Chen, Xinyun and Chowdhery, Aakanksha and Narang, Sharan and Mishra, Gaurav and Yu, Adams and Zhao, Vincent and Huang, Yanping and Dai, Andrew and Yu, Hongkun and Petrov, Slav and Chi, Ed H. and Dean, Jeff and Devlin, Jacob and Roberts, Adam and Zhou, Denny and Le, Quoc V. and Wei, Jason},
  
  keywords = {Machine Learning (cs.LG), Computation and Language (cs.CL), FOS: Computer and information sciences, FOS: Computer and information sciences},
  
  title = {Scaling Instruction-Finetuned Language Models},
  
  publisher = {arXiv},
  
  year = {2022},
  
  copyright = {Creative Commons Attribution 4.0 International}
}

@misc{yang2018hotpotqa,
      title={HotpotQA: A Dataset for Diverse, Explainable Multi-hop Question Answering}, 
      author={Zhilin Yang and Peng Qi and Saizheng Zhang and Yoshua Bengio and William W. Cohen and Ruslan Salakhutdinov and Christopher D. Manning},
      year={2018},
      eprint={1809.09600},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@article{cobbe2021gsm8k,
  title={Training Verifiers to Solve Math Word Problems},
  author={Cobbe, Karl and Kosaraju, Vineet and Bavarian, Mohammad and Chen, Mark and Jun, Heewoo and Kaiser, Lukasz and Plappert, Matthias and Tworek, Jerry and Hilton, Jacob and Nakano, Reiichiro and Hesse, Christopher and Schulman, John},
  journal={arXiv preprint arXiv:2110.14168},
  year={2021}
}

@inproceedings{she-etal-2023-scone,
    title = "{S}co{N}e: Benchmarking Negation Reasoning in Language Models With Fine-Tuning and In-Context Learning",
    author = "She, Jingyuan S.  and
      Potts, Christopher  and
      Bowman, Samuel R.  and
      Geiger, Atticus",
    editor = "Rogers, Anna  and
      Boyd-Graber, Jordan  and
      Okazaki, Naoaki",
    booktitle = "Proceedings of the 61st Annual Meeting of the Association for Computational Linguistics (Volume 2: Short Papers)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.acl-short.154",
    doi = "10.18653/v1/2023.acl-short.154",
    pages = "1803--1821",
    abstract = "A number of recent benchmarks seek to assess how well models handle natural language negation. However, these benchmarks lack the controlled example paradigms that would allow us to infer whether a model had truly learned how negation morphemes semantically scope. To fill these analytical gaps, we present the Scoped Negation NLI (ScoNe-NLI) benchmark, which contains contrast sets of six examples with up to two negations where either zero, one, or both negative morphemes affect the NLI label. We use ScoNe-NLI to assess fine-tuning and in-context learning strategies. We find that RoBERTa and DeBERTa models solve ScoNe-NLI after many shot fine-tuning. For in-context learning, we test the latest InstructGPT models and find that most prompt strategies are not successful, including those using step-by-step reasoning. To better understand this result, we extend ScoNe with ScoNe-NLG, a sentence completion test set that embeds negation reasoning in short narratives. Here, InstructGPT is successful, which reveals the model can correctly reason about negation, but struggles to do so on NLI examples outside of its core pretraining regime.",
}

@inproceedings{doosterlinck-etal-2023-biodex,
    title = "{B}io{DEX}: Large-Scale Biomedical Adverse Drug Event Extraction for Real-World Pharmacovigilance",
    author = "D{'}Oosterlinck, Karel  and
      Remy, Fran{\c{c}}ois  and
      Deleu, Johannes  and
      Demeester, Thomas  and
      Develder, Chris  and
      Zaporojets, Klim  and
      Ghodsi, Aneiss  and
      Ellershaw, Simon  and
      Collins, Jack  and
      Potts, Christopher",
    editor = "Bouamor, Houda  and
      Pino, Juan  and
      Bali, Kalika",
    booktitle = "Findings of the Association for Computational Linguistics: EMNLP 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.findings-emnlp.896",
    doi = "10.18653/v1/2023.findings-emnlp.896",
    pages = "13425--13454",
    abstract = "Timely and accurate extraction of Adverse Drug Events (ADE) from biomedical literature is paramount for public safety, but involves slow and costly manual labor. We set out to improve drug safety monitoring (pharmacovigilance, PV) through the use of Natural Language Processing (NLP). We introduce BioDEX, a large-scale resource for Biomedical adverse Drug Event eXtraction, rooted in the historical output of drug safety reporting in the U.S. BioDEX consists of 65k abstracts and 19k full-text biomedical papers with 256k associated document-level safety reports created by medical experts. The core features of these reports include the reported weight, age, and biological sex of a patient, a set of drugs taken by the patient, the drug dosages, the reactions experienced, and whether the reaction was life threatening. In this work, we consider the task of predicting the core information of the report given its originating paper. We estimate human performance to be 72.0{\%} F1, whereas our best model achieves 59.1{\%} F1 (62.3 validation), indicating significant headroom. We also begin to explore ways in which these models could help professional PV reviewers. Our code and data are available at https://github.com/KarelDO/BioDEX.",
}

@misc{qin2023toolllm,
      title={ToolLLM: Facilitating Large Language Models to Master 16000+ Real-world APIs}, 
      author={Yujia Qin and Shihao Liang and Yining Ye and Kunlun Zhu and Lan Yan and Yaxi Lu and Yankai Lin and Xin Cong and Xiangru Tang and Bill Qian and Sihan Zhao and Lauren Hong and Runchu Tian and Ruobing Xie and Jie Zhou and Mark Gerstein and Dahai Li and Zhiyuan Liu and Maosong Sun},
      year={2023},
      eprint={2307.16789},
      archivePrefix={arXiv},
      primaryClass={cs.AI}
}

@misc{creswell2022faithful,
      title={Faithful Reasoning Using Large Language Models}, 
      author={Antonia Creswell and Murray Shanahan},
      year={2022},
      eprint={2208.14271},
      archivePrefix={arXiv},
      primaryClass={cs.AI}
}

@misc{pan2024autonomous,
      title={Autonomous Evaluation and Refinement of Digital Agents}, 
      author={Jiayi Pan and Yichi Zhang and Nicholas Tomlin and Yifei Zhou and Sergey Levine and Alane Suhr},
      year={2024},
      eprint={2404.06474},
      archivePrefix={arXiv},
      primaryClass={cs.AI}
}
@misc{yang2024large,
      title={Large Language Models as Optimizers}, 
      author={Chengrun Yang and Xuezhi Wang and Yifeng Lu and Hanxiao Liu and Quoc V. Le and Denny Zhou and Xinyun Chen},
      year={2024},
      eprint={2309.03409},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@misc{guo2024connecting,
      title={Connecting Large Language Models with Evolutionary Algorithms Yields Powerful Prompt Optimizers}, 
      author={Qingyan Guo and Rui Wang and Junliang Guo and Bei Li and Kaitao Song and Xu Tan and Guoqing Liu and Jiang Bian and Yujiu Yang},
      year={2024},
      eprint={2309.08532},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{deng2022rlprompt,
      title={RLPrompt: Optimizing Discrete Text Prompts with Reinforcement Learning}, 
      author={Mingkai Deng and Jianyu Wang and Cheng-Ping Hsieh and Yihan Wang and Han Guo and Tianmin Shu and Meng Song and Eric P. Xing and Zhiting Hu},
      year={2022},
      eprint={2205.12548},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@inproceedings{zhong-etal-2021-factual,
    title = "Factual Probing Is [{MASK}]: Learning vs. Learning to Recall",
    author = "Zhong, Zexuan  and
      Friedman, Dan  and
      Chen, Danqi",
    editor = "Toutanova, Kristina  and
      Rumshisky, Anna  and
      Zettlemoyer, Luke  and
      Hakkani-Tur, Dilek  and
      Beltagy, Iz  and
      Bethard, Steven  and
      Cotterell, Ryan  and
      Chakraborty, Tanmoy  and
      Zhou, Yichao",
    booktitle = "Proceedings of the 2021 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies",
    month = jun,
    year = "2021",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2021.naacl-main.398",
    doi = "10.18653/v1/2021.naacl-main.398",
    pages = "5017--5033",
    abstract = "Petroni et al. (2019) demonstrated that it is possible to retrieve world facts from a pre-trained language model by expressing them as cloze-style prompts and interpret the model{'}s prediction accuracy as a lower bound on the amount of factual information it encodes. Subsequent work has attempted to tighten the estimate by searching for better prompts, using a disjoint set of facts as training data. In this work, we make two complementary contributions to better understand these factual probing techniques. First, we propose OptiPrompt, a novel and efficient method which directly optimizes in continuous embedding space. We find this simple method is able to predict an additional 6.4{\%} of facts in the LAMA benchmark. Second, we raise a more important question: Can we really interpret these probing results as a lower bound? Is it possible that these prompt-search methods learn from the training data too? We find, somewhat surprisingly, that the training data used by these methods contains certain regularities of the underlying fact distribution, and all the existing prompt methods, including ours, are able to exploit them for better fact prediction. We conduct a set of control experiments to disentangle {``}learning{''} from {``}learning to recall{''}, providing a more detailed picture of what different prompts can reveal about pre-trained language models.",
}

@misc{gao2021making,
      title={Making Pre-trained Language Models Better Few-shot Learners}, 
      author={Tianyu Gao and Adam Fisch and Danqi Chen},
      year={2021},
      eprint={2012.15723},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{shao2024assisting,
      title={Assisting in Writing Wikipedia-like Articles From Scratch with Large Language Models}, 
      author={Yijia Shao and Yucheng Jiang and Theodore A. Kanell and Peter Xu and Omar Khattab and Monica S. Lam},
      year={2024},
      eprint={2402.14207},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{zelikman2022star,
      title={STaR: Bootstrapping Reasoning With Reasoning}, 
      author={Eric Zelikman and Yuhuai Wu and Jesse Mu and Noah D. Goodman},
      year={2022},
      eprint={2203.14465},
      archivePrefix={arXiv},
      primaryClass={cs.LG}
}

@misc{hu2023incontext,
      title={In-Context Analogical Reasoning with Pre-Trained Language Models}, 
      author={Xiaoyang Hu and Shane Storks and Richard L. Lewis and Joyce Chai},
      year={2023},
      eprint={2305.17626},
      archivePrefix={arXiv},
      primaryClass={cs.AI}
}

@misc{toma2024wanglab,
      title={WangLab at MEDIQA-CORR 2024: Optimized LLM-based Programs for Medical Error Detection and Correction}, 
      author={Augustin Toma and Ronald Xie and Steven Palayew and Patrick R. Lawler and Bo Wang},
      year={2024},
      eprint={2404.14544},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{chen2017reading,
      title={Reading Wikipedia to Answer Open-Domain Questions}, 
      author={Danqi Chen and Adam Fisch and Jason Weston and Antoine Bordes},
      year={2017},
      eprint={1704.00051},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@inproceedings{ma-etal-2023-query,
    title = "Query Rewriting in Retrieval-Augmented Large Language Models",
    author = "Ma, Xinbei  and
      Gong, Yeyun  and
      He, Pengcheng  and
      Zhao, Hai  and
      Duan, Nan",
    editor = "Bouamor, Houda  and
      Pino, Juan  and
      Bali, Kalika",
    booktitle = "Proceedings of the 2023 Conference on Empirical Methods in Natural Language Processing",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.emnlp-main.322",
    doi = "10.18653/v1/2023.emnlp-main.322",
    pages = "5303--5315",
    abstract = "Large Language Models (LLMs) play powerful, black-box readers in the retrieve-then-read pipeline, making remarkable progress in knowledge-intensive tasks. This work introduces a new framework, Rewrite-Retrieve-Read instead of the previous retrieve-then-read for the retrieval-augmented LLMs from the perspective of the query rewriting. Unlike prior studies focusing on adapting either the retriever or the reader, our approach pays attention to the adaptation of the search query itself, for there is inevitably a gap between the input text and the needed knowledge in retrieval. We first prompt an LLM to generate the query, then use a web search engine to retrieve contexts. Furthermore, to better align the query to the frozen modules, we propose a trainable scheme for our pipeline. A small language model is adopted as a trainable rewriter to cater to the black-box LLM reader. The rewriter is trained using the feedback of the LLM reader by reinforcement learning. Evaluation is conducted on downstream tasks, open-domain QA and multiple-choice QA. Experiments results show consistent performance improvement, indicating that our framework is proven effective and scalable, and brings a new framework for retrieval-augmented LLM.",
}

@misc{langchain,
    title= "Langchain",
    author = "Harrison Chase",
    month = oct,
    year = "2022",
    url = "https://github.com/langchain-ai/langchain"
}

@misc{semantickernel,
    title= "Semantic kernel",
    author = "Microsoft",
    year = "2023",
    url = "https://learn.microsoft.com/en-us/semantic-kernel/"
}

@misc{sordoni2023joint,
      title={Joint Prompt Optimization of Stacked LLMs using Variational Inference}, 
      author={Alessandro Sordoni and Xingdi Yuan and Marc-Alexandre Côté and Matheus Pereira and Adam Trischler and Ziang Xiao and Arian Hosseini and Friederike Niedtner and Nicolas Le Roux},
      year={2023},
      eprint={2306.12509},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@inproceedings{jiang-etal-2020-hover,
    title = "{H}o{V}er: A Dataset for Many-Hop Fact Extraction And Claim Verification",
    author = "Jiang, Yichen  and
      Bordia, Shikha  and
      Zhong, Zheng  and
      Dognin, Charles  and
      Singh, Maneesh  and
      Bansal, Mohit",
    editor = "Cohn, Trevor  and
      He, Yulan  and
      Liu, Yang",
    booktitle = "Findings of the Association for Computational Linguistics: EMNLP 2020",
    month = nov,
    year = "2020",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2020.findings-emnlp.309",
    doi = "10.18653/v1/2020.findings-emnlp.309",
    pages = "3441--3460",
    abstract = "We introduce HoVer (HOppy VERification), a dataset for many-hop evidence extraction and fact verification. It challenges models to extract facts from several Wikipedia articles that are relevant to a claim and classify whether the claim is supported or not-supported by the facts. In HoVer, the claims require evidence to be extracted from as many as four English Wikipedia articles and embody reasoning graphs of diverse shapes. Moreover, most of the 3/4-hop claims are written in multiple sentences, which adds to the complexity of understanding long-range dependency relations such as coreference. We show that the performance of an existing state-of-the-art semantic-matching model degrades significantly on our dataset as the number of reasoning hops increases, hence demonstrating the necessity of many-hop reasoning to achieve strong results. We hope that the introduction of this challenging dataset and the accompanying evaluation task will encourage research in many-hop fact retrieval and information verification.",
}


@InProceedings{pmlr-v80-falkner18a,
  title = 	 {{BOHB}: Robust and Efficient Hyperparameter Optimization at Scale},
  author =       {Falkner, Stefan and Klein, Aaron and Hutter, Frank},
  booktitle = 	 {Proceedings of the 35th International Conference on Machine Learning},
  pages = 	 {1437--1446},
  year = 	 {2018},
  editor = 	 {Dy, Jennifer and Krause, Andreas},
  volume = 	 {80},
  series = 	 {Proceedings of Machine Learning Research},
  month = 	 {10--15 Jul},
  publisher =    {PMLR},
  pdf = 	 {http://proceedings.mlr.press/v80/falkner18a/falkner18a.pdf},
  url = 	 {https://proceedings.mlr.press/v80/falkner18a.html},
  abstract = 	 {Modern deep learning methods are very sensitive to many hyperparameters, and, due to the long training times of state-of-the-art models, vanilla Bayesian hyperparameter optimization is typically computationally infeasible. On the other hand, bandit-based configuration evaluation approaches based on random search lack guidance and do not converge to the best configurations as quickly. Here, we propose to combine the benefits of both Bayesian optimization and bandit-based methods, in order to achieve the best of both worlds: strong anytime performance and fast convergence to optimal configurations. We propose a new practical state-of-the-art hyperparameter optimization method, which consistently outperforms both Bayesian optimization and Hyperband on a wide range of problem types, including high-dimensional toy functions, support vector machines, feed-forward neural networks, Bayesian neural networks, deep reinforcement learning, and convolutional neural networks. Our method is robust and versatile, while at the same time being conceptually simple and easy to implement.}
}

